Novel results for the anisotropic sparse grid quadrature

This article is dedicated to the anisotropic sparse grid quadrature for functions which are analytically extendable into an anisotropic tensor product domain. Taking into account this anisotropy, we end up with a dimension independent error versus cost estimate of the proposed quadrature. In addition, we provide a novel and improved estimate for the cardinality of the underlying anisotropic index set. To validate the theoretical findings, we present several examples ranging from simple quadrature problems to diffusion problems on random domains. These examples demonstrate the remarkable convergence behaviour of the anisotropic sparse grid quadrature in applications.

==> ResultsRev/Res210.txt <==
1	0.072697
2	0.008594
2	0.008594
11	0.0009811
17	0.00045475
39	0.00013229
69	6.6957e-05
129	3.736e-05
221	2.7002e-05
361	2.4461e-05
643	2.3588e-05
1057	2.3236e-05
1701	2.3062e-05
2547	2.3027e-05
3945	2.2999e-05
6069	2.2992e-05
8773	2.2988e-05
12451	2.2987e-05
17505	2.2986e-05
25483	2.2986e-05
36045	2.2986e-05


==> ResultsRev/Res2100.txt <==
1	0.072697
2	0.008594
2	0.008594
11	0.0009811
17	0.00045475
39	0.00013229
77	5.5996e-05
165	1.8274e-05
323	5.5562e-06
651	1.9778e-06
1337	7.8741e-07
2581	3.3035e-07
4993	1.2369e-07
9267	7.5288e-08
17373	4.2562e-08
32317	3.341e-08
59401	2.9019e-08
1.0768e+05	2.7457e-08
1.9407e+05	2.6696e-08
3.484e+05	2.6448e-08
6.1766e+05	2.6308e-08


==> ResultsRev/Res21000.txt <==
1	0.072697
2	0.008594
2	0.008594
11	0.0009811
17	0.00045475
39	0.00013229
77	5.5996e-05
165	1.8274e-05
323	5.5562e-06
651	1.9778e-06
1345	7.8517e-07
2749	3.1269e-07
5529	1.0016e-07
10889	4.9983e-08
21733	1.6569e-08
42129	7.212e-09
80623	2.7542e-09
1.5422e+05	1.168e-09
2.9209e+05	3.9495e-10
5.5265e+05	1.4415e-10


==> ResultsRev/Res310.txt <==
1	0.067559
2	0.0034561
2	0.0034561
5	0.00045606
11	0.00013537
17	3.7797e-05
25	1.0714e-05
41	3.4936e-06
77	1.4077e-06
115	6.0162e-07
173	2.129e-07
273	1.4319e-07
385	1.3331e-07
565	1.2462e-07
803	1.2355e-07
1251	1.2212e-07
1705	1.2195e-07
2323	1.2178e-07
3159	1.2175e-07
4389	1.2172e-07
6021	1.2172e-07
8087	1.2172e-07
10803	1.2172e-07
13941	1.2172e-07
18047	1.2172e-07
23367	1.2172e-07
30615	1.2172e-07
38773	1.2172e-07
49407	1.2172e-07


==> ResultsRev/Res3100.txt <==
1	0.067559
2	0.0034561
2	0.0034561
5	0.00045606
11	0.00013537
17	3.7797e-05
25	1.0714e-05
41	3.4936e-06
79	1.3729e-06
127	5.1119e-07
209	9.8469e-08
353	2.3675e-08
557	1.223e-08
921	3.083e-09
1489	1.8831e-09
2461	4.1937e-10
3809	2.4001e-10
6005	6.9782e-11
9449	3.0994e-11
14569	9.0949e-12
22609	3.8938e-12
34757	1.0374e-12
53407	2.4158e-13
81235	8.5265e-14


==> ResultsRev/Res31000.txt <==
1	0.067559
2	0.0034561
2	0.0034561
5	0.00045606
11	0.00013537
17	3.7797e-05
25	1.0714e-05
41	3.4936e-06
79	1.3729e-06
127	5.1119e-07
209	9.8469e-08
353	2.3675e-08
557	1.223e-08
921	3.083e-09
1489	1.8831e-09
2495	4.1876e-10
3981	2.3876e-10
6405	6.8354e-11
10333	2.9519e-11
16541	7.5886e-12
26583	2.4727e-12
42305	3.2685e-13
66667	9.6634e-13
1.0447e+05	3.4106e-13
1.6396e+05	1.1369e-13


==> ResultsRev/Res410.txt <==
1	0.06652
2	0.0024174
2	0.0024174
3	0.00038239
5	0.00014123
10	2.0485e-05
14	8.7783e-06
21	1.1338e-06
37	1.8671e-07
51	1.0131e-07
85	5.6735e-08
107	2.5811e-08
159	4.6228e-09
235	4.2478e-09
309	1.1929e-09
435	8.9387e-10
579	8.4481e-10
783	7.9264e-10
1065	7.8447e-10
1371	7.7748e-10
1847	7.7527e-10
2369	7.7519e-10


==> ResultsRev/Res4100.txt <==
1	0.06652
2	0.0024174
2	0.0024174
3	0.00038239
5	0.00014123
10	2.0485e-05
14	8.7783e-06
21	1.1338e-06
37	1.8671e-07
51	1.0131e-07
85	5.6735e-08
113	2.5304e-08
177	3.9114e-09
273	3.4867e-09
379	4.1936e-10
573	1.1728e-10
827	6.7346e-11
1209	1.4968e-11
1763	6.7515e-12
2525	2.3803e-13


==> ResultsRev/Res41000.txt <==
1	0.06652
2	0.0024174
2	0.0024174
3	0.00038239
5	0.00014123
10	2.0485e-05
14	8.7783e-06
21	1.1338e-06
37	1.8671e-07
51	1.0131e-07
85	5.6735e-08
113	2.5304e-08
177	3.9114e-09
273	3.4867e-09
379	4.1936e-10
573	1.1728e-10
827	6.7346e-11
1209	1.4968e-11
1763	6.7515e-12
2525	2.3803e-13


==> ResultsRev/ausgSG.txt <==
col1	col2		col3		col4	col5
        1 0.0166639 0.0318476 0.0476757 0.0634277
         4  0.0036785 0.00687881 0.00987896  0.0125845
         37 0.000853249  0.00163402  0.00241181  0.00316856
         61 0.000364404   0.0006857 0.000997839  0.00129371
        173 0.000153825 0.000287084 0.000414244 0.000532419
        409 4.98843e-05 8.92805e-05 0.000123971  0.00015342
       1005 1.61011e-05 2.85113e-05 3.91403e-05 4.77311e-05
       2337  2.8353e-06 4.05214e-06 4.18739e-06  3.2118e-06
       5217 3.48804e-07 1.17071e-06 2.37285e-06 3.92541e-06
      11849 2.23766e-07 6.41236e-07 1.19894e-06 1.89855e-06
      26609 1.12192e-07  2.8044e-07 4.85741e-07  7.3133e-07
      57501 5.36186e-08  1.2191e-07 1.98179e-07 2.83701e-07
     121877 2.43875e-08 5.24848e-08 8.19469e-08 1.12973e-07
     256065 1.05591e-08 2.18353e-08 3.30452e-08 4.39665e-08
     528753  4.5285e-09 9.19518e-09 1.37794e-08 1.82077e-08
1.07279e+06 1.75687e-09 3.34175e-09 4.71808e-09 5.85369e-09
#2.16047e+06  1.0162e-09 1.89083e-09 2.65043e-09 3.31089e-09
#4.29755e+06 1.02663e-09 1.76111e-09  2.5438e-09 3.27299e-09


==> ResultsRev/convQMC2.txt <==
1	0.638085819079235
2	0.195809784244920
4	0.0304576940301819
8	0.0164360415054916
16	0.0133591160695339
32	0.000373770797973405
64	0.0119168140526518
128	0.00700270949253379
256	0.00635623719611589
512	0.00368185146991262
1024	0.00252877642845784
2048	0.00128664609843598
4096	0.000753527341080584
8192	0.000416632032389508
16384	0.000234990734966800
32768	0.000111602381908771
65536	6.21345370019899e-05
131072	3.43014731494229e-05
262144	2.07239839353779e-05
524288	1.06135636772642e-05
1048576	6.04407666848772e-06
2097152	3.04402568684914e-06
4194304	1.73950036996828e-06
8388608	9.28270089239902e-07
16777216	4.91892668819105e-07
33554432	2.53713986708704e-07
67108864	1.36607577916337e-07
134217728	6.66273951566154e-08
268435456	3.55967579857008e-08
536870912	1.83252462093719e-08
1073741824.00000	9.61091650708568e-09


==> ResultsRev/convQMC3.txt <==
1	0.506881294363152
2	0.135588289559271
4	0.0115575756228743
8	0.00177149541911281
16	0.00335052993313001
32	0.00617310519215231
64	0.00405665273374578
128	0.00157028420267658
256	0.00215950779161545
512	0.00113866989782707
1024	0.000769395452198340
2048	0.000362805202067218
4096	0.000228152636819523
8192	0.000118074886490849
16384	6.71327929391286e-05
32768	2.75669320433103e-05
65536	1.42130627200920e-05
131072	7.71760156093038e-06
262144	4.82817148794723e-06
524288	2.13794463177486e-06
1048576	1.27898142054939e-06
2097152	5.44979166683390e-07
4194304	3.24191594458512e-07
8388608	1.70444382163737e-07
16777216	9.35156054815423e-08
33554432	4.61580627053593e-08
67108864	2.51858165434271e-08
134217728	1.09912723367245e-08
268435456	6.10655837007812e-09
536870912	3.19235549106622e-09
1073741824.00000	1.58542867723099e-09


==> ResultsRev/convQMC4.txt <==
1	0.467456704375509
2	0.120079688539510
4	0.0245656095193127
8	0.00214362772211629
16	0.000508466533633012
32	0.00639416233738199
64	0.00312774312944786
128	0.00113637801264743
256	0.00175020990983321
512	0.00101508842086795
1024	0.000629343537624116
2048	0.000308556674038396
4096	0.000176442746007588
8192	8.90287710233473e-05
16384	4.88007641314958e-05
32768	2.13006837739282e-05
65536	1.07771593897965e-05
131072	5.66272368995868e-06
262144	3.24281710439855e-06
524288	1.45951316343762e-06
1048576	8.33896633967157e-07
2097152	3.68550430396297e-07
4194304	2.06237591893199e-07
8388608	1.06356839779664e-07
16777216	5.72670573184553e-08
33554432	2.79534217995092e-08
67108864	1.49260896975534e-08
134217728	6.58401200226422e-09
268435456	3.57888607638301e-09
536870912	1.86308435345950e-09
1073741824.00000	9.26015264468560e-10


==> ResultsRev/convergence52.txt <==
col1	col2		col3		col4	col5
1	0.033238	0.090176	0.167	0.25724
1	0.033238	0.090176	0.167	0.25724
5	0.0060286	0.013424	0.0259	0.044554
9	0.0022745	0.007214	0.0169	0.032873
15	0.0010057	0.0037973	0.010101	0.02132
37	0.00031809	0.00087951	0.0020947	0.004372
65	0.00015273	0.00054865	0.0015056	0.0034272
127	7.7095e-05	0.00024616	0.00067443	0.0015943
245	3.3455e-05	9.7761e-05	0.00025461	0.00058508
427	1.6762e-05	5.3179e-05	0.00014777	0.00035785
769	8.1814e-06	2.6028e-05	7.1556e-05	0.00017129
1435	3.6454e-06	1.0868e-05	3.0311e-05	7.5552e-05
2467	2.3074e-06	6.8586e-06	1.8894e-05	4.6691e-05
4279	1.276e-06	3.8952e-06	1.0847e-05	2.6808e-05
7303	5.9794e-07	1.6731e-06	4.5359e-06	1.1337e-05
12317	3.6063e-07	1.0483e-06	2.9047e-06	7.3448e-06
20705	2.3456e-07	6.7543e-07	1.8598e-06	4.6855e-06
34267	1.2434e-07	3.4103e-07	9.0541e-07	2.2328e-06
56535	6.7593e-08	1.8804e-07	5.1158e-07	1.2978e-06
92129	4.1766e-08	1.1479e-07	3.1123e-07	7.8865e-07
1.4939e+05	2.6499e-08	6.9512e-08	1.8487e-07	4.6427e-07


==> ResultsRev/convergence72.txt <==
col1	col2		col3		col4	col5
1	0.033276	0.090658	0.1682	0.25923
1	0.033276	0.090658	0.1682	0.25923
5	0.005467	0.012349	0.024272	0.042396
7	0.0025906	0.0075526	0.017297	0.033288
15	0.00091326	0.0036741	0.0099883	0.021304
35	0.00027983	0.00079338	0.0019151	0.0040477
51	0.00014068	0.00051656	0.0014325	0.003284
105	7.0511e-05	0.00022867	0.00063728	0.0015286
169	2.9457e-05	8.6243e-05	0.0002258	0.0005225
297	1.4891e-05	4.8153e-05	0.00013567	0.00033174
511	7.1929e-06	2.364e-05	6.5767e-05	0.00015839
827	3.0163e-06	9.1689e-06	2.6028e-05	6.58e-05
1431	1.8719e-06	5.7852e-06	1.6322e-05	4.1013e-05
2271	1.009e-06	2.8992e-06	7.6699e-06	1.8429e-05
3735	4.4431e-07	1.3e-06	3.6147e-06	9.21e-06
5685	2.7017e-07	8.1868e-07	2.3331e-06	6.0232e-06
8893	1.7717e-07	5.167e-07	1.4122e-06	3.5136e-06
13797	9.1477e-08	2.5372e-07	6.8273e-07	1.708e-06
20983	5.0688e-08	1.4249e-07	3.9296e-07	1.0108e-06
31983	3.132e-08	8.9652e-08	2.4906e-07	6.4087e-07
48209	1.7975e-08	4.9152e-08	1.3293e-07	3.3773e-07
71757	9.8256e-09	2.5716e-08	6.8449e-08	1.7506e-07
1.0731e+05	6.2895e-09	1.6914e-08	4.5806e-08	1.1842e-07
1.5699e+05	4.9395e-09	1.2136e-08	2.8298e-08	6.8702e-08


==> ResultsRev/meanPlotData.dat <==
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00   0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
  -0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00  -0.0000000e+00   1.3628739e-02
   0.0000000e+00   0.0000000e+00   1.3628739e-02
   5.0000000e-03   0.0000000e+00   1.3618739e-02
   4.9975328e-03   1.5705380e-04   1.3618746e-02
   4.9901336e-03   3.1395260e-04   1.3618768e-02
   4.9778098e-03   4.7054157e-04   1.3618805e-02
   4.9605735e-03   6.2666617e-04   1.3618857e-02
   4.9384417e-03   7.8217233e-04   1.3618922e-02
   4.9114363e-03   9.3690657e-04   1.3619002e-02
   4.8795838e-03   1.0907162e-03   1.3619096e-02
   4.8429158e-03   1.2434494e-03   1.3619203e-02
   4.8014684e-03   1.3949555e-03   1.3619323e-02
   4.7552826e-03   1.5450850e-03   1.3619455e-02
   4.7044038e-03   1.6936896e-03   1.3619599e-02
   4.6488824e-03   1.8406228e-03   1.3619755e-02
   4.5887731e-03   1.9857395e-03   1.3619922e-02
   4.5241353e-03   2.1288965e-03   1.3620099e-02
   4.4550326e-03   2.2699525e-03   1.3620285e-02
   4.3815334e-03   2.4087684e-03   1.3620480e-02
   4.3037101e-03   2.5452071e-03   1.3620683e-02
   4.2216396e-03   2.6791340e-03   1.3620892e-02
   4.1354029e-03   2.8104169e-03   1.3621109e-02
   4.0450850e-03   2.9389263e-03   1.3621330e-02
   3.9507751e-03   3.0645353e-03   1.3621557e-02
   3.8525662e-03   3.1871199e-03   1.3621787e-02
   3.7505553e-03   3.3065593e-03   1.3622019e-02
   3.6448431e-03   3.4227355e-03   1.3622254e-02
   3.5355339e-03   3.5355339e-03   1.3622489e-02
   3.4227355e-03   3.6448431e-03   1.3622725e-02
   3.3065593e-03   3.7505553e-03   1.3622960e-02
   3.1871199e-03   3.8525662e-03   1.3623192e-02
   3.0645353e-03   3.9507751e-03   1.3623422e-02
   2.9389263e-03   4.0450850e-03   1.3623649e-02
   2.8104169e-03   4.1354029e-03   1.3623870e-02
   2.6791340e-03   4.2216396e-03   1.3624086e-02
   2.5452071e-03   4.3037101e-03   1.3624296e-02
   2.4087684e-03   4.3815334e-03   1.3624499e-02
   2.2699525e-03   4.4550326e-03   1.3624694e-02
   2.1288965e-03   4.5241353e-03   1.3624880e-02
   1.9857395e-03   4.5887731e-03   1.3625057e-02
   1.8406228e-03   4.6488824e-03   1.3625224e-02
   1.6936896e-03   4.7044038e-03   1.3625379e-02
   1.5450850e-03   4.7552826e-03   1.3625524e-02
   1.3949555e-03   4.8014684e-03   1.3625656e-02
   1.2434494e-03   4.8429158e-03   1.3625776e-02
   1.0907162e-03   4.8795838e-03   1.3625883e-02
   9.3690657e-04   4.9114363e-03   1.3625977e-02
   7.8217233e-04   4.9384417e-03   1.3626057e-02
   6.2666617e-04   4.9605735e-03   1.3626122e-02
   4.7054157e-04   4.9778098e-03   1.3626174e-02
   3.1395260e-04   4.9901336e-03   1.3626211e-02
   1.5705380e-04   4.9975328e-03   1.3626233e-02
   3.0616170e-19   5.0000000e-03   1.3626240e-02
  -1.5705380e-04   4.9975328e-03   1.3626233e-02
  -3.1395260e-04   4.9901336e-03   1.3626211e-02
  -4.7054157e-04   4.9778098e-03   1.3626174e-02
  -6.2666617e-04   4.9605735e-03   1.3626122e-02
  -7.8217233e-04   4.9384417e-03   1.3626057e-02
  -9.3690657e-04   4.9114363e-03   1.3625977e-02
  -1.0907162e-03   4.8795838e-03   1.3625883e-02
  -1.2434494e-03   4.8429158e-03   1.3625776e-02
  -1.3949555e-03   4.8014684e-03   1.3625656e-02
  -1.5450850e-03   4.7552826e-03   1.3625524e-02
  -1.6936896e-03   4.7044038e-03   1.3625379e-02
  -1.8406228e-03   4.6488824e-03   1.3625224e-02
  -1.9857395e-03   4.5887731e-03   1.3625057e-02
  -2.1288965e-03   4.5241353e-03   1.3624880e-02
  -2.2699525e-03   4.4550326e-03   1.3624694e-02
  -2.4087684e-03   4.3815334e-03   1.3624499e-02
  -2.5452071e-03   4.3037101e-03   1.3624296e-02
  -2.6791340e-03   4.2216396e-03   1.3624086e-02
  -2.8104169e-03   4.1354029e-03   1.3623870e-02
  -2.9389263e-03   4.0450850e-03   1.3623649e-02
  -3.0645353e-03   3.9507751e-03   1.3623422e-02
  -3.1871199e-03   3.8525662e-03   1.3623192e-02
  -3.3065593e-03   3.7505553e-03   1.3622960e-02
  -3.4227355e-03   3.6448431e-03   1.3622725e-02
  -3.5355339e-03   3.5355339e-03   1.3622489e-02
  -3.6448431e-03   3.4227355e-03   1.3622254e-02
  -3.7505553e-03   3.3065593e-03   1.3622019e-02
  -3.8525662e-03   3.1871199e-03   1.3621787e-02
  -3.9507751e-03   3.0645353e-03   1.3621557e-02
  -4.0450850e-03   2.9389263e-03   1.3621330e-02
  -4.1354029e-03   2.8104169e-03   1.3621109e-02
  -4.2216396e-03   2.6791340e-03   1.3620892e-02
  -4.3037101e-03   2.5452071e-03   1.3620683e-02
  -4.3815334e-03   2.4087684e-03   1.3620480e-02
  -4.4550326e-03   2.2699525e-03   1.3620285e-02
  -4.5241353e-03   2.1288965e-03   1.3620099e-02
  -4.5887731e-03   1.9857395e-03   1.3619922e-02
  -4.6488824e-03   1.8406228e-03   1.3619755e-02
  -4.7044038e-03   1.6936896e-03   1.3619599e-02
  -4.7552826e-03   1.5450850e-03   1.3619455e-02
  -4.8014684e-03   1.3949555e-03   1.3619323e-02
  -4.8429158e-03   1.2434494e-03   1.3619203e-02
  -4.8795838e-03   1.0907162e-03   1.3619096e-02
  -4.9114363e-03   9.3690657e-04   1.3619002e-02
  -4.9384417e-03   7.8217233e-04   1.3618922e-02
  -4.9605735e-03   6.2666617e-04   1.3618857e-02
  -4.9778098e-03   4.7054157e-04   1.3618805e-02
  -4.9901336e-03   3.1395260e-04   1.3618768e-02
  -4.9975328e-03   1.5705380e-04   1.3618746e-02
  -5.0000000e-03   6.1232340e-19   1.3618739e-02
  -4.9975328e-03  -1.5705380e-04   1.3618746e-02
  -4.9901336e-03  -3.1395260e-04   1.3618768e-02
  -4.9778098e-03  -4.7054157e-04   1.3618805e-02
  -4.9605735e-03  -6.2666617e-04   1.3618857e-02
  -4.9384417e-03  -7.8217233e-04   1.3618922e-02
  -4.9114363e-03  -9.3690657e-04   1.3619002e-02
  -4.8795838e-03  -1.0907162e-03   1.3619096e-02
  -4.8429158e-03  -1.2434494e-03   1.3619203e-02
  -4.8014684e-03  -1.3949555e-03   1.3619323e-02
  -4.7552826e-03  -1.5450850e-03   1.3619455e-02
  -4.7044038e-03  -1.6936896e-03   1.3619599e-02
  -4.6488824e-03  -1.8406228e-03   1.3619755e-02
  -4.5887731e-03  -1.9857395e-03   1.3619922e-02
  -4.5241353e-03  -2.1288965e-03   1.3620099e-02
  -4.4550326e-03  -2.2699525e-03   1.3620285e-02
  -4.3815334e-03  -2.4087684e-03   1.3620480e-02
  -4.3037101e-03  -2.5452071e-03   1.3620683e-02
  -4.2216396e-03  -2.6791340e-03   1.3620892e-02
  -4.1354029e-03  -2.8104169e-03   1.3621109e-02
  -4.0450850e-03  -2.9389263e-03   1.3621330e-02
  -3.9507751e-03  -3.0645353e-03   1.3621557e-02
  -3.8525662e-03  -3.1871199e-03   1.3621787e-02
  -3.7505553e-03  -3.3065593e-03   1.3622019e-02
  -3.6448431e-03  -3.4227355e-03   1.3622254e-02
  -3.5355339e-03  -3.5355339e-03   1.3622489e-02
  -3.4227355e-03  -3.6448431e-03   1.3622725e-02
  -3.3065593e-03  -3.7505553e-03   1.3622960e-02
  -3.1871199e-03  -3.8525662e-03   1.3623192e-02
  -3.0645353e-03  -3.9507751e-03   1.3623422e-02
  -2.9389263e-03  -4.0450850e-03   1.3623649e-02
  -2.8104169e-03  -4.1354029e-03   1.3623870e-02
  -2.6791340e-03  -4.2216396e-03   1.3624086e-02
  -2.5452071e-03  -4.3037101e-03   1.3624296e-02
  -2.4087684e-03  -4.3815334e-03   1.3624499e-02
  -2.2699525e-03  -4.4550326e-03   1.3624694e-02
  -2.1288965e-03  -4.5241353e-03   1.3624880e-02
  -1.9857395e-03  -4.5887731e-03   1.3625057e-02
  -1.8406228e-03  -4.6488824e-03   1.3625224e-02
  -1.6936896e-03  -4.7044038e-03   1.3625379e-02
  -1.5450850e-03  -4.7552826e-03   1.3625524e-02
  -1.3949555e-03  -4.8014684e-03   1.3625656e-02
  -1.2434494e-03  -4.8429158e-03   1.3625776e-02
  -1.0907162e-03  -4.8795838e-03   1.3625883e-02
  -9.3690657e-04  -4.9114363e-03   1.3625977e-02
  -7.8217233e-04  -4.9384417e-03   1.3626057e-02
  -6.2666617e-04  -4.9605735e-03   1.3626122e-02
  -4.7054157e-04  -4.9778098e-03   1.3626174e-02
  -3.1395260e-04  -4.9901336e-03   1.3626211e-02
  -1.5705380e-04  -4.9975328e-03   1.3626233e-02
  -9.1848510e-19  -5.0000000e-03   1.3626240e-02
   1.5705380e-04  -4.9975328e-03   1.3626233e-02
   3.1395260e-04  -4.9901336e-03   1.3626211e-02
   4.7054157e-04  -4.9778098e-03   1.3626174e-02
   6.2666617e-04  -4.9605735e-03   1.3626122e-02
   7.8217233e-04  -4.9384417e-03   1.3626057e-02
   9.3690657e-04  -4.9114363e-03   1.3625977e-02
   1.0907162e-03  -4.8795838e-03   1.3625883e-02
   1.2434494e-03  -4.8429158e-03   1.3625776e-02
   1.3949555e-03  -4.8014684e-03   1.3625656e-02
   1.5450850e-03  -4.7552826e-03   1.3625524e-02
   1.6936896e-03  -4.7044038e-03   1.3625379e-02
   1.8406228e-03  -4.6488824e-03   1.3625224e-02
   1.9857395e-03  -4.5887731e-03   1.3625057e-02
   2.1288965e-03  -4.5241353e-03   1.3624880e-02
   2.2699525e-03  -4.4550326e-03   1.3624694e-02
   2.4087684e-03  -4.3815334e-03   1.3624499e-02
   2.5452071e-03  -4.3037101e-03   1.3624296e-02
   2.6791340e-03  -4.2216396e-03   1.3624086e-02
   2.8104169e-03  -4.1354029e-03   1.3623870e-02
   2.9389263e-03  -4.0450850e-03   1.3623649e-02
   3.0645353e-03  -3.9507751e-03   1.3623422e-02
   3.1871199e-03  -3.8525662e-03   1.3623192e-02
   3.3065593e-03  -3.7505553e-03   1.3622960e-02
   3.4227355e-03  -3.6448431e-03   1.3622725e-02
   3.5355339e-03  -3.5355339e-03   1.3622489e-02
   3.6448431e-03  -3.4227355e-03   1.3622254e-02
   3.7505553e-03  -3.3065593e-03   1.3622019e-02
   3.8525662e-03  -3.1871199e-03   1.3621787e-02
   3.9507751e-03  -3.0645353e-03   1.3621557e-02
   4.0450850e-03  -2.9389263e-03   1.3621330e-02
   4.1354029e-03  -2.8104169e-03   1.3621109e-02
   4.2216396e-03  -2.6791340e-03   1.3620892e-02
   4.3037101e-03  -2.5452071e-03   1.3620683e-02
   4.3815334e-03  -2.4087684e-03   1.3620480e-02
   4.4550326e-03  -2.2699525e-03   1.3620285e-02
   4.5241353e-03  -2.1288965e-03   1.3620099e-02
   4.5887731e-03  -1.9857395e-03   1.3619922e-02
   4.6488824e-03  -1.8406228e-03   1.3619755e-02
   4.7044038e-03  -1.6936896e-03   1.3619599e-02
   4.7552826e-03  -1.5450850e-03   1.3619455e-02
   4.8014684e-03  -1.3949555e-03   1.3619323e-02
   4.8429158e-03  -1.2434494e-03   1.3619203e-02
   4.8795838e-03  -1.0907162e-03   1.3619096e-02
   4.9114363e-03  -9.3690657e-04   1.3619002e-02
   4.9384417e-03  -7.8217233e-04   1.3618922e-02
   4.9605735e-03  -6.2666617e-04   1.3618857e-02
   4.9778098e-03  -4.7054157e-04   1.3618805e-02
   4.9901336e-03  -3.1395260e-04   1.3618768e-02
   4.9975328e-03  -1.5705380e-04   1.3618746e-02
   5.0000000e-03   0.0000000e+00   1.3618739e-02
   1.0000000e-02   0.0000000e+00   1.3588736e-02
   9.9950656e-03   3.1410759e-04   1.3588766e-02
   9.9802673e-03   6.2790520e-04   1.3588854e-02
   9.9556196e-03   9.4108313e-04   1.3589002e-02
   9.9211470e-03   1.2533323e-03   1.3589208e-02
   9.8768834e-03   1.5643447e-03   1.3589470e-02
   9.8228725e-03   1.8738131e-03   1.3589790e-02
   9.7591676e-03   2.1814324e-03   1.3590164e-02
   9.6858316e-03   2.4868989e-03   1.3590592e-02
   9.6029369e-03   2.7899111e-03   1.3591072e-02
   9.5105652e-03   3.0901699e-03   1.3591602e-02
   9.4088077e-03   3.3873792e-03   1.3592179e-02
   9.2977649e-03   3.6812455e-03   1.3592803e-02
   9.1775463e-03   3.9714789e-03   1.3593469e-02
   9.0482705e-03   4.2577929e-03   1.3594176e-02
   8.9100652e-03   4.5399050e-03   1.3594921e-02
   8.7630668e-03   4.8175367e-03   1.3595701e-02
   8.6074203e-03   5.0904142e-03   1.3596512e-02
   8.4432793e-03   5.3582679e-03   1.3597352e-02
   8.2708057e-03   5.6208338e-03   1.3598217e-02
   8.0901699e-03   5.8778525e-03   1.3599103e-02
   7.9015501e-03   6.1290705e-03   1.3600009e-02
   7.7051324e-03   6.3742399e-03   1.3600928e-02
   7.5011107e-03   6.6131187e-03   1.3601859e-02
   7.2896863e-03   6.8454711e-03   1.3602798e-02
   7.0710678e-03   7.0710678e-03   1.3603740e-02
   6.8454711e-03   7.2896863e-03   1.3604682e-02
   6.6131187e-03   7.5011107e-03   1.3605620e-02
   6.3742399e-03   7.7051324e-03   1.3606551e-02
   6.1290705e-03   7.9015501e-03   1.3607471e-02
   5.8778525e-03   8.0901699e-03   1.3608376e-02
   5.6208338e-03   8.2708057e-03   1.3609263e-02
   5.3582679e-03   8.4432793e-03   1.3610128e-02
   5.0904142e-03   8.6074203e-03   1.3610967e-02
   4.8175367e-03   8.7630668e-03   1.3611779e-02
   4.5399050e-03   8.9100652e-03   1.3612558e-02
   4.2577929e-03   9.0482705e-03   1.3613303e-02
   3.9714789e-03   9.1775463e-03   1.3614010e-02
   3.6812455e-03   9.2977649e-03   1.3614676e-02
   3.3873792e-03   9.4088077e-03   1.3615299e-02
   3.0901699e-03   9.5105652e-03   1.3615877e-02
   2.7899111e-03   9.6029369e-03   1.3616407e-02
   2.4868989e-03   9.6858316e-03   1.3616887e-02
   2.1814324e-03   9.7591676e-03   1.3617315e-02
   1.8738131e-03   9.8228725e-03   1.3617689e-02
   1.5643447e-03   9.8768834e-03   1.3618008e-02
   1.2533323e-03   9.9211470e-03   1.3618271e-02
   9.4108313e-04   9.9556196e-03   1.3618477e-02
   6.2790520e-04   9.9802673e-03   1.3618624e-02
   3.1410759e-04   9.9950656e-03   1.3618713e-02
   6.1232340e-19   1.0000000e-02   1.3618742e-02
  -3.1410759e-04   9.9950656e-03   1.3618713e-02
  -6.2790520e-04   9.9802673e-03   1.3618624e-02
  -9.4108313e-04   9.9556196e-03   1.3618477e-02
  -1.2533323e-03   9.9211470e-03   1.3618271e-02
  -1.5643447e-03   9.8768834e-03   1.3618008e-02
  -1.8738131e-03   9.8228725e-03   1.3617689e-02
  -2.1814324e-03   9.7591676e-03   1.3617315e-02
  -2.4868989e-03   9.6858316e-03   1.3616887e-02
  -2.7899111e-03   9.6029369e-03   1.3616407e-02
  -3.0901699e-03   9.5105652e-03   1.3615877e-02
  -3.3873792e-03   9.4088077e-03   1.3615300e-02
  -3.6812455e-03   9.2977649e-03   1.3614676e-02
  -3.9714789e-03   9.1775463e-03   1.3614010e-02
  -4.2577929e-03   9.0482705e-03   1.3613303e-02
  -4.5399050e-03   8.9100652e-03   1.3612558e-02
  -4.8175367e-03   8.7630668e-03   1.3611779e-02
  -5.0904142e-03   8.6074203e-03   1.3610967e-02
  -5.3582679e-03   8.4432793e-03   1.3610128e-02
  -5.6208338e-03   8.2708057e-03   1.3609263e-02
  -5.8778525e-03   8.0901699e-03   1.3608376e-02
  -6.1290705e-03   7.9015501e-03   1.3607471e-02
  -6.3742399e-03   7.7051324e-03   1.3606551e-02
  -6.6131187e-03   7.5011107e-03   1.3605620e-02
  -6.8454711e-03   7.2896863e-03   1.3604682e-02
  -7.0710678e-03   7.0710678e-03   1.3603740e-02
  -7.2896863e-03   6.8454711e-03   1.3602798e-02
  -7.5011107e-03   6.6131187e-03   1.3601859e-02
  -7.7051324e-03   6.3742399e-03   1.3600928e-02
  -7.9015501e-03   6.1290705e-03   1.3600009e-02
  -8.0901699e-03   5.8778525e-03   1.3599103e-02
  -8.2708057e-03   5.6208338e-03   1.3598217e-02
  -8.4432793e-03   5.3582679e-03   1.3597352e-02
  -8.6074203e-03   5.0904142e-03   1.3596512e-02
  -8.7630668e-03   4.8175367e-03   1.3595701e-02
  -8.9100652e-03   4.5399050e-03   1.3594921e-02
  -9.0482705e-03   4.2577929e-03   1.3594176e-02
  -9.1775463e-03   3.9714789e-03   1.3593469e-02
  -9.2977649e-03   3.6812455e-03   1.3592803e-02
  -9.4088077e-03   3.3873792e-03   1.3592179e-02
  -9.5105652e-03   3.0901699e-03   1.3591602e-02
  -9.6029369e-03   2.7899111e-03   1.3591072e-02
  -9.6858316e-03   2.4868989e-03   1.3590592e-02
  -9.7591676e-03   2.1814324e-03   1.3590164e-02
  -9.8228725e-03   1.8738131e-03   1.3589790e-02
  -9.8768834e-03   1.5643447e-03   1.3589470e-02
  -9.9211470e-03   1.2533323e-03   1.3589208e-02
  -9.9556196e-03   9.4108313e-04   1.3589002e-02
  -9.9802673e-03   6.2790520e-04   1.3588854e-02
  -9.9950656e-03   3.1410759e-04   1.3588766e-02
  -1.0000000e-02   1.2246468e-18   1.3588736e-02
  -9.9950656e-03  -3.1410759e-04   1.3588766e-02
  -9.9802673e-03  -6.2790520e-04   1.3588854e-02
  -9.9556196e-03  -9.4108313e-04   1.3589002e-02
  -9.9211470e-03  -1.2533323e-03   1.3589208e-02
  -9.8768834e-03  -1.5643447e-03   1.3589470e-02
  -9.8228725e-03  -1.8738131e-03   1.3589790e-02
  -9.7591676e-03  -2.1814324e-03   1.3590164e-02
  -9.6858316e-03  -2.4868989e-03   1.3590592e-02
  -9.6029369e-03  -2.7899111e-03   1.3591072e-02
  -9.5105652e-03  -3.0901699e-03   1.3591602e-02
  -9.4088077e-03  -3.3873792e-03   1.3592179e-02
  -9.2977649e-03  -3.6812455e-03   1.3592803e-02
  -9.1775463e-03  -3.9714789e-03   1.3593469e-02
  -9.0482705e-03  -4.2577929e-03   1.3594176e-02
  -8.9100652e-03  -4.5399050e-03   1.3594921e-02
  -8.7630668e-03  -4.8175367e-03   1.3595701e-02
  -8.6074203e-03  -5.0904142e-03   1.3596512e-02
  -8.4432793e-03  -5.3582679e-03   1.3597352e-02
  -8.2708057e-03  -5.6208338e-03   1.3598217e-02
  -8.0901699e-03  -5.8778525e-03   1.3599103e-02
  -7.9015501e-03  -6.1290705e-03   1.3600009e-02
  -7.7051324e-03  -6.3742399e-03   1.3600928e-02
  -7.5011107e-03  -6.6131187e-03   1.3601859e-02
  -7.2896863e-03  -6.8454711e-03   1.3602798e-02
  -7.0710678e-03  -7.0710678e-03   1.3603740e-02
  -6.8454711e-03  -7.2896863e-03   1.3604682e-02
  -6.6131187e-03  -7.5011107e-03   1.3605620e-02
  -6.3742399e-03  -7.7051324e-03   1.3606551e-02
  -6.1290705e-03  -7.9015501e-03   1.3607471e-02
  -5.8778525e-03  -8.0901699e-03   1.3608376e-02
  -5.6208338e-03  -8.2708057e-03   1.3609263e-02
  -5.3582679e-03  -8.4432793e-03   1.3610128e-02
  -5.0904142e-03  -8.6074203e-03   1.3610967e-02
  -4.8175367e-03  -8.7630668e-03   1.3611779e-02
  -4.5399050e-03  -8.9100652e-03   1.3612558e-02
  -4.2577929e-03  -9.0482705e-03   1.3613303e-02
  -3.9714789e-03  -9.1775463e-03   1.3614010e-02
  -3.6812455e-03  -9.2977649e-03   1.3614676e-02
  -3.3873792e-03  -9.4088077e-03   1.3615300e-02
  -3.0901699e-03  -9.5105652e-03   1.3615877e-02
  -2.7899111e-03  -9.6029369e-03   1.3616407e-02
  -2.4868989e-03  -9.6858316e-03   1.3616887e-02
  -2.1814324e-03  -9.7591676e-03   1.3617315e-02
  -1.8738131e-03  -9.8228725e-03   1.3617689e-02
  -1.5643447e-03  -9.8768834e-03   1.3618008e-02
  -1.2533323e-03  -9.9211470e-03   1.3618271e-02
  -9.4108313e-04  -9.9556196e-03   1.3618477e-02
  -6.2790520e-04  -9.9802673e-03   1.3618624e-02
  -3.1410759e-04  -9.9950656e-03   1.3618713e-02
  -1.8369702e-18  -1.0000000e-02   1.3618742e-02
   3.1410759e-04  -9.9950656e-03   1.3618713e-02
   6.2790520e-04  -9.9802673e-03   1.3618624e-02
   9.4108313e-04  -9.9556196e-03   1.3618477e-02
   1.2533323e-03  -9.9211470e-03   1.3618271e-02
   1.5643447e-03  -9.8768834e-03   1.3618008e-02
   1.8738131e-03  -9.8228725e-03   1.3617689e-02
   2.1814324e-03  -9.7591676e-03   1.3617315e-02
   2.4868989e-03  -9.6858316e-03   1.3616887e-02
   2.7899111e-03  -9.6029369e-03   1.3616407e-02
   3.0901699e-03  -9.5105652e-03   1.3615877e-02
   3.3873792e-03  -9.4088077e-03   1.3615300e-02
   3.6812455e-03  -9.2977649e-03   1.3614676e-02
   3.9714789e-03  -9.1775463e-03   1.3614010e-02
   4.2577929e-03  -9.0482705e-03   1.3613303e-02
   4.5399050e-03  -8.9100652e-03   1.3612558e-02
   4.8175367e-03  -8.7630668e-03   1.3611779e-02
   5.0904142e-03  -8.6074203e-03   1.3610967e-02
   5.3582679e-03  -8.4432793e-03   1.3610128e-02
   5.6208338e-03  -8.2708057e-03   1.3609263e-02
   5.8778525e-03  -8.0901699e-03   1.3608376e-02
   6.1290705e-03  -7.9015501e-03   1.3607471e-02
   6.3742399e-03  -7.7051324e-03   1.3606551e-02
   6.6131187e-03  -7.5011107e-03   1.3605620e-02
   6.8454711e-03  -7.2896863e-03   1.3604682e-02
   7.0710678e-03  -7.0710678e-03   1.3603740e-02
   7.2896863e-03  -6.8454711e-03   1.3602798e-02
   7.5011107e-03  -6.6131187e-03   1.3601859e-02
   7.7051324e-03  -6.3742399e-03   1.3600928e-02
   7.9015501e-03  -6.1290705e-03   1.3600009e-02
   8.0901699e-03  -5.8778525e-03   1.3599103e-02
   8.2708057e-03  -5.6208338e-03   1.3598217e-02
   8.4432793e-03  -5.3582679e-03   1.3597352e-02
   8.6074203e-03  -5.0904142e-03   1.3596512e-02
   8.7630668e-03  -4.8175367e-03   1.3595701e-02
   8.9100652e-03  -4.5399050e-03   1.3594921e-02
   9.0482705e-03  -4.2577929e-03   1.3594176e-02
   9.1775463e-03  -3.9714789e-03   1.3593469e-02
   9.2977649e-03  -3.6812455e-03   1.3592803e-02
   9.4088077e-03  -3.3873792e-03   1.3592179e-02
   9.5105652e-03  -3.0901699e-03   1.3591602e-02
   9.6029369e-03  -2.7899111e-03   1.3591072e-02
   9.6858316e-03  -2.4868989e-03   1.3590592e-02
   9.7591676e-03  -2.1814324e-03   1.3590164e-02
   9.8228725e-03  -1.8738131e-03   1.3589790e-02
   9.8768834e-03  -1.5643447e-03   1.3589470e-02
   9.9211470e-03  -1.2533323e-03   1.3589208e-02
   9.9556196e-03  -9.4108313e-04   1.3589002e-02
   9.9802673e-03  -6.2790520e-04   1.3588854e-02
   9.9950656e-03  -3.1410759e-04   1.3588766e-02
   1.0000000e-02   0.0000000e+00   1.3588736e-02
   1.5000000e-02   0.0000000e+00   1.3538731e-02
   1.4992598e-02   4.7116139e-04   1.3538798e-02
   1.4970401e-02   9.4185779e-04   1.3538998e-02
   1.4933429e-02   1.4116247e-03   1.3539329e-02
   1.4881721e-02   1.8799985e-03   1.3539792e-02
   1.4815325e-02   2.3465170e-03   1.3540384e-02
   1.4734309e-02   2.8107197e-03   1.3541102e-02
   1.4638751e-02   3.2721486e-03   1.3541944e-02
   1.4528747e-02   3.7303483e-03   1.3542907e-02
   1.4404405e-02   4.1848666e-03   1.3543987e-02
   1.4265848e-02   4.6352549e-03   1.3545179e-02
   1.4113212e-02   5.0810688e-03   1.3546479e-02
   1.3946647e-02   5.5218683e-03   1.3547882e-02
   1.3766319e-02   5.9572184e-03   1.3549381e-02
   1.3572406e-02   6.3866894e-03   1.3550972e-02
   1.3365098e-02   6.8098575e-03   1.3552648e-02
   1.3144600e-02   7.2263051e-03   1.3554402e-02
   1.2911130e-02   7.6356212e-03   1.3556228e-02
   1.2664919e-02   8.0374019e-03   1.3558117e-02
   1.2406209e-02   8.4312507e-03   1.3560064e-02
   1.2135255e-02   8.8167788e-03   1.3562059e-02
   1.1852325e-02   9.1936058e-03   1.3564096e-02
   1.1557699e-02   9.5613598e-03   1.3566165e-02
   1.1251666e-02   9.9196780e-03   1.3568260e-02
   1.0934529e-02   1.0268207e-02   1.3570371e-02
   1.0606602e-02   1.0606602e-02   1.3572491e-02
   1.0268207e-02   1.0934529e-02   1.3574610e-02
   9.9196780e-03   1.1251666e-02   1.3576722e-02
   9.5613598e-03   1.1557699e-02   1.3578816e-02
   9.1936058e-03   1.1852325e-02   1.3580886e-02
   8.8167788e-03   1.2135255e-02   1.3582922e-02
   8.4312507e-03   1.2406209e-02   1.3584917e-02
   8.0374019e-03   1.2664919e-02   1.3586863e-02
   7.6356212e-03   1.2911130e-02   1.3588753e-02
   7.2263051e-03   1.3144600e-02   1.3590578e-02
   6.8098575e-03   1.3365098e-02   1.3592332e-02
   6.3866894e-03   1.3572406e-02   1.3594007e-02
   5.9572184e-03   1.3766319e-02   1.3595598e-02
   5.5218683e-03   1.3946647e-02   1.3597097e-02
   5.0810688e-03   1.4113212e-02   1.3598499e-02
   4.6352549e-03   1.4265848e-02   1.3599799e-02
   4.1848666e-03   1.4404405e-02   1.3600991e-02
   3.7303483e-03   1.4528747e-02   1.3602070e-02
   3.2721486e-03   1.4638751e-02   1.3603033e-02
   2.8107197e-03   1.4734309e-02   1.3603875e-02
   2.3465170e-03   1.4815325e-02   1.3604593e-02
   1.8799985e-03   1.4881721e-02   1.3605185e-02
   1.4116247e-03   1.4933429e-02   1.3605647e-02
   9.4185779e-04   1.4970401e-02   1.3605979e-02
   4.7116139e-04   1.4992598e-02   1.3606179e-02
   9.1848510e-19   1.5000000e-02   1.3606245e-02
  -4.7116139e-04   1.4992598e-02   1.3606179e-02
  -9.4185779e-04   1.4970401e-02   1.3605979e-02
  -1.4116247e-03   1.4933429e-02   1.3605647e-02
  -1.8799985e-03   1.4881721e-02   1.3605185e-02
  -2.3465170e-03   1.4815325e-02   1.3604593e-02
  -2.8107197e-03   1.4734309e-02   1.3603875e-02
  -3.2721486e-03   1.4638751e-02   1.3603033e-02
  -3.7303483e-03   1.4528747e-02   1.3602070e-02
  -4.1848666e-03   1.4404405e-02   1.3600991e-02
  -4.6352549e-03   1.4265848e-02   1.3599799e-02
  -5.0810688e-03   1.4113212e-02   1.3598499e-02
  -5.5218683e-03   1.3946647e-02   1.3597097e-02
  -5.9572184e-03   1.3766319e-02   1.3595598e-02
  -6.3866894e-03   1.3572406e-02   1.3594007e-02
  -6.8098575e-03   1.3365098e-02   1.3592332e-02
  -7.2263051e-03   1.3144600e-02   1.3590578e-02
  -7.6356212e-03   1.2911130e-02   1.3588753e-02
  -8.0374019e-03   1.2664919e-02   1.3586863e-02
  -8.4312507e-03   1.2406209e-02   1.3584917e-02
  -8.8167788e-03   1.2135255e-02   1.3582922e-02
  -9.1936058e-03   1.1852325e-02   1.3580886e-02
  -9.5613598e-03   1.1557699e-02   1.3578816e-02
  -9.9196780e-03   1.1251666e-02   1.3576722e-02
  -1.0268207e-02   1.0934529e-02   1.3574610e-02
  -1.0606602e-02   1.0606602e-02   1.3572491e-02
  -1.0934529e-02   1.0268207e-02   1.3570371e-02
  -1.1251666e-02   9.9196780e-03   1.3568260e-02
  -1.1557699e-02   9.5613598e-03   1.3566165e-02
  -1.1852325e-02   9.1936058e-03   1.3564096e-02
  -1.2135255e-02   8.8167788e-03   1.3562059e-02
  -1.2406209e-02   8.4312507e-03   1.3560064e-02
  -1.2664919e-02   8.0374019e-03   1.3558117e-02
  -1.2911130e-02   7.6356212e-03   1.3556228e-02
  -1.3144600e-02   7.2263051e-03   1.3554402e-02
  -1.3365098e-02   6.8098575e-03   1.3552648e-02
  -1.3572406e-02   6.3866894e-03   1.3550972e-02
  -1.3766319e-02   5.9572184e-03   1.3549381e-02
  -1.3946647e-02   5.5218683e-03   1.3547882e-02
  -1.4113212e-02   5.0810688e-03   1.3546479e-02
  -1.4265848e-02   4.6352549e-03   1.3545179e-02
  -1.4404405e-02   4.1848666e-03   1.3543987e-02
  -1.4528747e-02   3.7303483e-03   1.3542907e-02
  -1.4638751e-02   3.2721486e-03   1.3541944e-02
  -1.4734309e-02   2.8107197e-03   1.3541102e-02
  -1.4815325e-02   2.3465170e-03   1.3540384e-02
  -1.4881721e-02   1.8799985e-03   1.3539792e-02
  -1.4933429e-02   1.4116247e-03   1.3539329e-02
  -1.4970401e-02   9.4185779e-04   1.3538998e-02
  -1.4992598e-02   4.7116139e-04   1.3538798e-02
  -1.5000000e-02   1.8369702e-18   1.3538731e-02
  -1.4992598e-02  -4.7116139e-04   1.3538798e-02
  -1.4970401e-02  -9.4185779e-04   1.3538998e-02
  -1.4933429e-02  -1.4116247e-03   1.3539329e-02
  -1.4881721e-02  -1.8799985e-03   1.3539792e-02
  -1.4815325e-02  -2.3465170e-03   1.3540384e-02
  -1.4734309e-02  -2.8107197e-03   1.3541102e-02
  -1.4638751e-02  -3.2721486e-03   1.3541944e-02
  -1.4528747e-02  -3.7303483e-03   1.3542907e-02
  -1.4404405e-02  -4.1848666e-03   1.3543987e-02
  -1.4265848e-02  -4.6352549e-03   1.3545179e-02
  -1.4113212e-02  -5.0810688e-03   1.3546479e-02
  -1.3946647e-02  -5.5218683e-03   1.3547882e-02
  -1.3766319e-02  -5.9572184e-03   1.3549381e-02
  -1.3572406e-02  -6.3866894e-03   1.3550972e-02
  -1.3365098e-02  -6.8098575e-03   1.3552648e-02
  -1.3144600e-02  -7.2263051e-03   1.3554402e-02
  -1.2911130e-02  -7.6356212e-03   1.3556228e-02
  -1.2664919e-02  -8.0374019e-03   1.3558117e-02
  -1.2406209e-02  -8.4312507e-03   1.3560064e-02
  -1.2135255e-02  -8.8167788e-03   1.3562059e-02
  -1.1852325e-02  -9.1936058e-03   1.3564096e-02
  -1.1557699e-02  -9.5613598e-03   1.3566165e-02
  -1.1251666e-02  -9.9196780e-03   1.3568260e-02
  -1.0934529e-02  -1.0268207e-02   1.3570371e-02
  -1.0606602e-02  -1.0606602e-02   1.3572491e-02
  -1.0268207e-02  -1.0934529e-02   1.3574610e-02
  -9.9196780e-03  -1.1251666e-02   1.3576722e-02
  -9.5613598e-03  -1.1557699e-02   1.3578816e-02
  -9.1936058e-03  -1.1852325e-02   1.3580886e-02
  -8.8167788e-03  -1.2135255e-02   1.3582922e-02
  -8.4312507e-03  -1.2406209e-02   1.3584917e-02
  -8.0374019e-03  -1.2664919e-02   1.3586863e-02
  -7.6356212e-03  -1.2911130e-02   1.3588753e-02
  -7.2263051e-03  -1.3144600e-02   1.3590578e-02
  -6.8098575e-03  -1.3365098e-02   1.3592332e-02
  -6.3866894e-03  -1.3572406e-02   1.3594007e-02
  -5.9572184e-03  -1.3766319e-02   1.3595598e-02
  -5.5218683e-03  -1.3946647e-02   1.3597097e-02
  -5.0810688e-03  -1.4113212e-02   1.3598499e-02
  -4.6352549e-03  -1.4265848e-02   1.3599799e-02
  -4.1848666e-03  -1.4404405e-02   1.3600991e-02
  -3.7303483e-03  -1.4528747e-02   1.3602070e-02
  -3.2721486e-03  -1.4638751e-02   1.3603033e-02
  -2.8107197e-03  -1.4734309e-02   1.3603875e-02
  -2.3465170e-03  -1.4815325e-02   1.3604593e-02
  -1.8799985e-03  -1.4881721e-02   1.3605185e-02
  -1.4116247e-03  -1.4933429e-02   1.3605647e-02
  -9.4185779e-04  -1.4970401e-02   1.3605979e-02
  -4.7116139e-04  -1.4992598e-02   1.3606179e-02
  -2.7554553e-18  -1.5000000e-02   1.3606245e-02
   4.7116139e-04  -1.4992598e-02   1.3606179e-02
   9.4185779e-04  -1.4970401e-02   1.3605979e-02
   1.4116247e-03  -1.4933429e-02   1.3605647e-02
   1.8799985e-03  -1.4881721e-02   1.3605185e-02
   2.3465170e-03  -1.4815325e-02   1.3604593e-02
   2.8107197e-03  -1.4734309e-02   1.3603875e-02
   3.2721486e-03  -1.4638751e-02   1.3603033e-02
   3.7303483e-03  -1.4528747e-02   1.3602070e-02
   4.1848666e-03  -1.4404405e-02   1.3600991e-02
   4.6352549e-03  -1.4265848e-02   1.3599799e-02
   5.0810688e-03  -1.4113212e-02   1.3598499e-02
   5.5218683e-03  -1.3946647e-02   1.3597097e-02
   5.9572184e-03  -1.3766319e-02   1.3595598e-02
   6.3866894e-03  -1.3572406e-02   1.3594007e-02
   6.8098575e-03  -1.3365098e-02   1.3592332e-02
   7.2263051e-03  -1.3144600e-02   1.3590578e-02
   7.6356212e-03  -1.2911130e-02   1.3588753e-02
   8.0374019e-03  -1.2664919e-02   1.3586863e-02
   8.4312507e-03  -1.2406209e-02   1.3584917e-02
   8.8167788e-03  -1.2135255e-02   1.3582922e-02
   9.1936058e-03  -1.1852325e-02   1.3580886e-02
   9.5613598e-03  -1.1557699e-02   1.3578816e-02
   9.9196780e-03  -1.1251666e-02   1.3576722e-02
   1.0268207e-02  -1.0934529e-02   1.3574610e-02
   1.0606602e-02  -1.0606602e-02   1.3572491e-02
   1.0934529e-02  -1.0268207e-02   1.3570371e-02
   1.1251666e-02  -9.9196780e-03   1.3568260e-02
   1.1557699e-02  -9.5613598e-03   1.3566165e-02
   1.1852325e-02  -9.1936058e-03   1.3564096e-02
   1.2135255e-02  -8.8167788e-03   1.3562059e-02
   1.2406209e-02  -8.4312507e-03   1.3560064e-02
   1.2664919e-02  -8.0374019e-03   1.3558117e-02
   1.2911130e-02  -7.6356212e-03   1.3556228e-02
   1.3144600e-02  -7.2263051e-03   1.3554402e-02
   1.3365098e-02  -6.8098575e-03   1.3552648e-02
   1.3572406e-02  -6.3866894e-03   1.3550972e-02
   1.3766319e-02  -5.9572184e-03   1.3549381e-02
   1.3946647e-02  -5.5218683e-03   1.3547882e-02
   1.4113212e-02  -5.0810688e-03   1.3546479e-02
   1.4265848e-02  -4.6352549e-03   1.3545179e-02
   1.4404405e-02  -4.1848666e-03   1.3543987e-02
   1.4528747e-02  -3.7303483e-03   1.3542907e-02
   1.4638751e-02  -3.2721486e-03   1.3541944e-02
   1.4734309e-02  -2.8107197e-03   1.3541102e-02
   1.4815325e-02  -2.3465170e-03   1.3540384e-02
   1.4881721e-02  -1.8799985e-03   1.3539792e-02
   1.4933429e-02  -1.4116247e-03   1.3539329e-02
   1.4970401e-02  -9.4185779e-04   1.3538998e-02
   1.4992598e-02  -4.7116139e-04   1.3538798e-02
   1.5000000e-02   0.0000000e+00   1.3538731e-02
   2.0000000e-02   0.0000000e+00   1.3468723e-02
   1.9990131e-02   6.2821518e-04   1.3468842e-02
   1.9960535e-02   1.2558104e-03   1.3469197e-02
   1.9911239e-02   1.8821663e-03   1.3469786e-02
   1.9842294e-02   2.5066647e-03   1.3470609e-02
   1.9753767e-02   3.1286893e-03   1.3471661e-02
   1.9645745e-02   3.7476263e-03   1.3472939e-02
   1.9518335e-02   4.3628648e-03   1.3474436e-02
   1.9371663e-02   4.9737977e-03   1.3476148e-02
   1.9205874e-02   5.5798221e-03   1.3478068e-02
   1.9021130e-02   6.1803399e-03   1.3480187e-02
   1.8817615e-02   6.7747584e-03   1.3482498e-02
   1.8595530e-02   7.3624911e-03   1.3484992e-02
   1.8355093e-02   7.9429578e-03   1.3487658e-02
   1.8096541e-02   8.5155858e-03   1.3490487e-02
   1.7820130e-02   9.0798100e-03   1.3493466e-02
   1.7526134e-02   9.6350735e-03   1.3496585e-02
   1.7214841e-02   1.0180828e-02   1.3499830e-02
   1.6886559e-02   1.0716536e-02   1.3503190e-02
   1.6541611e-02   1.1241668e-02   1.3506650e-02
   1.6180340e-02   1.1755705e-02   1.3510198e-02
   1.5803100e-02   1.2258141e-02   1.3513818e-02
   1.5410265e-02   1.2748480e-02   1.3517498e-02
   1.5002221e-02   1.3226237e-02   1.3521222e-02
   1.4579373e-02   1.3690942e-02   1.3524975e-02
   1.4142136e-02   1.4142136e-02   1.3528743e-02
   1.3690942e-02   1.4579373e-02   1.3532512e-02
   1.3226237e-02   1.5002221e-02   1.3536265e-02
   1.2748480e-02   1.5410265e-02   1.3539988e-02
   1.2258141e-02   1.5803100e-02   1.3543667e-02
   1.1755705e-02   1.6180340e-02   1.3547288e-02
   1.1241668e-02   1.6541611e-02   1.3550834e-02
   1.0716536e-02   1.6886559e-02   1.3554294e-02
   1.0180828e-02   1.7214841e-02   1.3557653e-02
   9.6350735e-03   1.7526134e-02   1.3560897e-02
   9.0798100e-03   1.7820130e-02   1.3564015e-02
   8.5155858e-03   1.8096541e-02   1.3566994e-02
   7.9429578e-03   1.8355093e-02   1.3569821e-02
   7.3624911e-03   1.8595530e-02   1.3572486e-02
   6.7747584e-03   1.8817615e-02   1.3574979e-02
   6.1803399e-03   1.9021130e-02   1.3577289e-02
   5.5798221e-03   1.9205874e-02   1.3579408e-02
   4.9737977e-03   1.9371663e-02   1.3581327e-02
   4.3628648e-03   1.9518335e-02   1.3583038e-02
   3.7476263e-03   1.9645745e-02   1.3584535e-02
   3.1286893e-03   1.9753767e-02   1.3585811e-02
   2.5066647e-03   1.9842294e-02   1.3586863e-02
   1.8821663e-03   1.9911239e-02   1.3587685e-02
   1.2558104e-03   1.9960535e-02   1.3588275e-02
   6.2821518e-04   1.9990131e-02   1.3588629e-02
   1.2246468e-18   2.0000000e-02   1.3588748e-02
  -6.2821518e-04   1.9990131e-02   1.3588629e-02
  -1.2558104e-03   1.9960535e-02   1.3588275e-02
  -1.8821663e-03   1.9911239e-02   1.3587685e-02
  -2.5066647e-03   1.9842294e-02   1.3586863e-02
  -3.1286893e-03   1.9753767e-02   1.3585811e-02
  -3.7476263e-03   1.9645745e-02   1.3584535e-02
  -4.3628648e-03   1.9518335e-02   1.3583038e-02
  -4.9737977e-03   1.9371663e-02   1.3581327e-02
  -5.5798221e-03   1.9205874e-02   1.3579408e-02
  -6.1803399e-03   1.9021130e-02   1.3577289e-02
  -6.7747584e-03   1.8817615e-02   1.3574979e-02
  -7.3624911e-03   1.8595530e-02   1.3572486e-02
  -7.9429578e-03   1.8355093e-02   1.3569821e-02
  -8.5155858e-03   1.8096541e-02   1.3566994e-02
  -9.0798100e-03   1.7820130e-02   1.3564015e-02
  -9.6350735e-03   1.7526134e-02   1.3560897e-02
  -1.0180828e-02   1.7214841e-02   1.3557653e-02
  -1.0716536e-02   1.6886559e-02   1.3554294e-02
  -1.1241668e-02   1.6541611e-02   1.3550834e-02
  -1.1755705e-02   1.6180340e-02   1.3547288e-02
  -1.2258141e-02   1.5803100e-02   1.3543667e-02
  -1.2748480e-02   1.5410265e-02   1.3539988e-02
  -1.3226237e-02   1.5002221e-02   1.3536265e-02
  -1.3690942e-02   1.4579373e-02   1.3532512e-02
  -1.4142136e-02   1.4142136e-02   1.3528743e-02
  -1.4579373e-02   1.3690942e-02   1.3524975e-02
  -1.5002221e-02   1.3226237e-02   1.3521222e-02
  -1.5410265e-02   1.2748480e-02   1.3517498e-02
  -1.5803100e-02   1.2258141e-02   1.3513818e-02
  -1.6180340e-02   1.1755705e-02   1.3510198e-02
  -1.6541611e-02   1.1241668e-02   1.3506650e-02
  -1.6886559e-02   1.0716536e-02   1.3503190e-02
  -1.7214841e-02   1.0180828e-02   1.3499830e-02
  -1.7526134e-02   9.6350735e-03   1.3496585e-02
  -1.7820130e-02   9.0798100e-03   1.3493466e-02
  -1.8096541e-02   8.5155858e-03   1.3490487e-02
  -1.8355093e-02   7.9429578e-03   1.3487658e-02
  -1.8595530e-02   7.3624911e-03   1.3484992e-02
  -1.8817615e-02   6.7747584e-03   1.3482498e-02
  -1.9021130e-02   6.1803399e-03   1.3480187e-02
  -1.9205874e-02   5.5798221e-03   1.3478068e-02
  -1.9371663e-02   4.9737977e-03   1.3476148e-02
  -1.9518335e-02   4.3628648e-03   1.3474436e-02
  -1.9645745e-02   3.7476263e-03   1.3472939e-02
  -1.9753767e-02   3.1286893e-03   1.3471661e-02
  -1.9842294e-02   2.5066647e-03   1.3470609e-02
  -1.9911239e-02   1.8821663e-03   1.3469786e-02
  -1.9960535e-02   1.2558104e-03   1.3469197e-02
  -1.9990131e-02   6.2821518e-04   1.3468842e-02
  -2.0000000e-02   2.4492936e-18   1.3468723e-02
  -1.9990131e-02  -6.2821518e-04   1.3468842e-02
  -1.9960535e-02  -1.2558104e-03   1.3469197e-02
  -1.9911239e-02  -1.8821663e-03   1.3469786e-02
  -1.9842294e-02  -2.5066647e-03   1.3470609e-02
  -1.9753767e-02  -3.1286893e-03   1.3471661e-02
  -1.9645745e-02  -3.7476263e-03   1.3472939e-02
  -1.9518335e-02  -4.3628648e-03   1.3474436e-02
  -1.9371663e-02  -4.9737977e-03   1.3476148e-02
  -1.9205874e-02  -5.5798221e-03   1.3478068e-02
  -1.9021130e-02  -6.1803399e-03   1.3480187e-02
  -1.8817615e-02  -6.7747584e-03   1.3482498e-02
  -1.8595530e-02  -7.3624911e-03   1.3484992e-02
  -1.8355093e-02  -7.9429578e-03   1.3487658e-02
  -1.8096541e-02  -8.5155858e-03   1.3490487e-02
  -1.7820130e-02  -9.0798100e-03   1.3493466e-02
  -1.7526134e-02  -9.6350735e-03   1.3496585e-02
  -1.7214841e-02  -1.0180828e-02   1.3499830e-02
  -1.6886559e-02  -1.0716536e-02   1.3503190e-02
  -1.6541611e-02  -1.1241668e-02   1.3506650e-02
  -1.6180340e-02  -1.1755705e-02   1.3510198e-02
  -1.5803100e-02  -1.2258141e-02   1.3513818e-02
  -1.5410265e-02  -1.2748480e-02   1.3517498e-02
  -1.5002221e-02  -1.3226237e-02   1.3521222e-02
  -1.4579373e-02  -1.3690942e-02   1.3524975e-02
  -1.4142136e-02  -1.4142136e-02   1.3528743e-02
  -1.3690942e-02  -1.4579373e-02   1.3532512e-02
  -1.3226237e-02  -1.5002221e-02   1.3536265e-02
  -1.2748480e-02  -1.5410265e-02   1.3539988e-02
  -1.2258141e-02  -1.5803100e-02   1.3543667e-02
  -1.1755705e-02  -1.6180340e-02   1.3547288e-02
  -1.1241668e-02  -1.6541611e-02   1.3550834e-02
  -1.0716536e-02  -1.6886559e-02   1.3554294e-02
  -1.0180828e-02  -1.7214841e-02   1.3557653e-02
  -9.6350735e-03  -1.7526134e-02   1.3560897e-02
  -9.0798100e-03  -1.7820130e-02   1.3564015e-02
  -8.5155858e-03  -1.8096541e-02   1.3566994e-02
  -7.9429578e-03  -1.8355093e-02   1.3569821e-02
  -7.3624911e-03  -1.8595530e-02   1.3572486e-02
  -6.7747584e-03  -1.8817615e-02   1.3574979e-02
  -6.1803399e-03  -1.9021130e-02   1.3577289e-02
  -5.5798221e-03  -1.9205874e-02   1.3579408e-02
  -4.9737977e-03  -1.9371663e-02   1.3581327e-02
  -4.3628648e-03  -1.9518335e-02   1.3583038e-02
  -3.7476263e-03  -1.9645745e-02   1.3584535e-02
  -3.1286893e-03  -1.9753767e-02   1.3585811e-02
  -2.5066647e-03  -1.9842294e-02   1.3586863e-02
  -1.8821663e-03  -1.9911239e-02   1.3587685e-02
  -1.2558104e-03  -1.9960535e-02   1.3588275e-02
  -6.2821518e-04  -1.9990131e-02   1.3588629e-02
  -3.6739404e-18  -2.0000000e-02   1.3588748e-02
   6.2821518e-04  -1.9990131e-02   1.3588629e-02
   1.2558104e-03  -1.9960535e-02   1.3588275e-02
   1.8821663e-03  -1.9911239e-02   1.3587685e-02
   2.5066647e-03  -1.9842294e-02   1.3586863e-02
   3.1286893e-03  -1.9753767e-02   1.3585811e-02
   3.7476263e-03  -1.9645745e-02   1.3584535e-02
   4.3628648e-03  -1.9518335e-02   1.3583038e-02
   4.9737977e-03  -1.9371663e-02   1.3581327e-02
   5.5798221e-03  -1.9205874e-02   1.3579408e-02
   6.1803399e-03  -1.9021130e-02   1.3577289e-02
   6.7747584e-03  -1.8817615e-02   1.3574979e-02
   7.3624911e-03  -1.8595530e-02   1.3572486e-02
   7.9429578e-03  -1.8355093e-02   1.3569821e-02
   8.5155858e-03  -1.8096541e-02   1.3566994e-02
   9.0798100e-03  -1.7820130e-02   1.3564015e-02
   9.6350735e-03  -1.7526134e-02   1.3560897e-02
   1.0180828e-02  -1.7214841e-02   1.3557653e-02
   1.0716536e-02  -1.6886559e-02   1.3554294e-02
   1.1241668e-02  -1.6541611e-02   1.3550834e-02
   1.1755705e-02  -1.6180340e-02   1.3547288e-02
   1.2258141e-02  -1.5803100e-02   1.3543667e-02
   1.2748480e-02  -1.5410265e-02   1.3539988e-02
   1.3226237e-02  -1.5002221e-02   1.3536265e-02
   1.3690942e-02  -1.4579373e-02   1.3532512e-02
   1.4142136e-02  -1.4142136e-02   1.3528743e-02
   1.4579373e-02  -1.3690942e-02   1.3524975e-02
   1.5002221e-02  -1.3226237e-02   1.3521222e-02
   1.5410265e-02  -1.2748480e-02   1.3517498e-02
   1.5803100e-02  -1.2258141e-02   1.3513818e-02
   1.6180340e-02  -1.1755705e-02   1.3510198e-02
   1.6541611e-02  -1.1241668e-02   1.3506650e-02
   1.6886559e-02  -1.0716536e-02   1.3503190e-02
   1.7214841e-02  -1.0180828e-02   1.3499830e-02
   1.7526134e-02  -9.6350735e-03   1.3496585e-02
   1.7820130e-02  -9.0798100e-03   1.3493466e-02
   1.8096541e-02  -8.5155858e-03   1.3490487e-02
   1.8355093e-02  -7.9429578e-03   1.3487658e-02
   1.8595530e-02  -7.3624911e-03   1.3484992e-02
   1.8817615e-02  -6.7747584e-03   1.3482498e-02
   1.9021130e-02  -6.1803399e-03   1.3480187e-02
   1.9205874e-02  -5.5798221e-03   1.3478068e-02
   1.9371663e-02  -4.9737977e-03   1.3476148e-02
   1.9518335e-02  -4.3628648e-03   1.3474436e-02
   1.9645745e-02  -3.7476263e-03   1.3472939e-02
   1.9753767e-02  -3.1286893e-03   1.3471661e-02
   1.9842294e-02  -2.5066647e-03   1.3470609e-02
   1.9911239e-02  -1.8821663e-03   1.3469786e-02
   1.9960535e-02  -1.2558104e-03   1.3469197e-02
   1.9990131e-02  -6.2821518e-04   1.3468842e-02
   2.0000000e-02   0.0000000e+00   1.3468723e-02
   2.5000000e-02   0.0000000e+00   1.3378711e-02
   2.4987664e-02   7.8526898e-04   1.3378896e-02
   2.4950668e-02   1.5697630e-03   1.3379450e-02
   2.4889049e-02   2.3527078e-03   1.3380372e-02
   2.4802868e-02   3.1333308e-03   1.3381658e-02
   2.4692209e-02   3.9108616e-03   1.3383302e-02
   2.4557181e-02   4.6845329e-03   1.3385298e-02
   2.4397919e-02   5.4535810e-03   1.3387638e-02
   2.4214579e-02   6.2172472e-03   1.3390314e-02
   2.4007342e-02   6.9747777e-03   1.3393313e-02
   2.3776413e-02   7.7254249e-03   1.3396626e-02
   2.3522019e-02   8.4684480e-03   1.3400237e-02
   2.3244412e-02   9.2031138e-03   1.3404134e-02
   2.2943866e-02   9.9286973e-03   1.3408301e-02
   2.2620676e-02   1.0644482e-02   1.3412720e-02
   2.2275163e-02   1.1349762e-02   1.3417376e-02
   2.1907667e-02   1.2043842e-02   1.3422249e-02
   2.1518551e-02   1.2726035e-02   1.3427321e-02
   2.1108198e-02   1.3395670e-02   1.3432571e-02
   2.0677014e-02   1.4052084e-02   1.3437978e-02
   2.0225425e-02   1.4694631e-02   1.3443521e-02
   1.9753875e-02   1.5322676e-02   1.3449178e-02
   1.9262831e-02   1.5935600e-02   1.3454928e-02
   1.8752777e-02   1.6532797e-02   1.3460746e-02
   1.8224216e-02   1.7113678e-02   1.3466611e-02
   1.7677670e-02   1.7677670e-02   1.3472499e-02
   1.7113678e-02   1.8224216e-02   1.3478387e-02
   1.6532797e-02   1.8752777e-02   1.3484251e-02
   1.5935600e-02   1.9262831e-02   1.3490069e-02
   1.5322676e-02   1.9753875e-02   1.3495817e-02
   1.4694631e-02   2.0225425e-02   1.3501474e-02
   1.4052084e-02   2.0677014e-02   1.3507015e-02
   1.3395670e-02   2.1108198e-02   1.3512421e-02
   1.2726035e-02   2.1518551e-02   1.3517668e-02
   1.2043842e-02   2.1907667e-02   1.3522738e-02
   1.1349762e-02   2.2275163e-02   1.3527609e-02
   1.0644482e-02   2.2620676e-02   1.3532262e-02
   9.9286973e-03   2.2943866e-02   1.3536680e-02
   9.2031138e-03   2.3244412e-02   1.3540844e-02
   8.4684480e-03   2.3522019e-02   1.3544738e-02
   7.7254249e-03   2.3776413e-02   1.3548347e-02
   6.9747777e-03   2.4007342e-02   1.3551657e-02
   6.2172472e-03   2.4214579e-02   1.3554655e-02
   5.4535810e-03   2.4397919e-02   1.3557328e-02
   4.6845329e-03   2.4557181e-02   1.3559667e-02
   3.9108616e-03   2.4692209e-02   1.3561662e-02
   3.1333308e-03   2.4802868e-02   1.3563304e-02
   2.3527078e-03   2.4889049e-02   1.3564589e-02
   1.5697630e-03   2.4950668e-02   1.3565510e-02
   7.8526898e-04   2.4987664e-02   1.3566064e-02
   1.5308085e-18   2.5000000e-02   1.3566249e-02
  -7.8526898e-04   2.4987664e-02   1.3566064e-02
  -1.5697630e-03   2.4950668e-02   1.3565510e-02
  -2.3527078e-03   2.4889049e-02   1.3564589e-02
  -3.1333308e-03   2.4802868e-02   1.3563304e-02
  -3.9108616e-03   2.4692209e-02   1.3561662e-02
  -4.6845329e-03   2.4557181e-02   1.3559667e-02
  -5.4535810e-03   2.4397919e-02   1.3557328e-02
  -6.2172472e-03   2.4214579e-02   1.3554655e-02
  -6.9747777e-03   2.4007342e-02   1.3551657e-02
  -7.7254249e-03   2.3776413e-02   1.3548347e-02
  -8.4684480e-03   2.3522019e-02   1.3544738e-02
  -9.2031138e-03   2.3244412e-02   1.3540844e-02
  -9.9286973e-03   2.2943866e-02   1.3536680e-02
  -1.0644482e-02   2.2620676e-02   1.3532262e-02
  -1.1349762e-02   2.2275163e-02   1.3527609e-02
  -1.2043842e-02   2.1907667e-02   1.3522738e-02
  -1.2726035e-02   2.1518551e-02   1.3517668e-02
  -1.3395670e-02   2.1108198e-02   1.3512421e-02
  -1.4052084e-02   2.0677014e-02   1.3507015e-02
  -1.4694631e-02   2.0225425e-02   1.3501474e-02
  -1.5322676e-02   1.9753875e-02   1.3495817e-02
  -1.5935600e-02   1.9262831e-02   1.3490069e-02
  -1.6532797e-02   1.8752777e-02   1.3484251e-02
  -1.7113678e-02   1.8224216e-02   1.3478387e-02
  -1.7677670e-02   1.7677670e-02   1.3472499e-02
  -1.8224216e-02   1.7113678e-02   1.3466611e-02
  -1.8752777e-02   1.6532797e-02   1.3460746e-02
  -1.9262831e-02   1.5935600e-02   1.3454928e-02
  -1.9753875e-02   1.5322676e-02   1.3449178e-02
  -2.0225425e-02   1.4694631e-02   1.3443521e-02
  -2.0677014e-02   1.4052084e-02   1.3437978e-02
  -2.1108198e-02   1.3395670e-02   1.3432571e-02
  -2.1518551e-02   1.2726035e-02   1.3427321e-02
  -2.1907667e-02   1.2043842e-02   1.3422249e-02
  -2.2275163e-02   1.1349762e-02   1.3417376e-02
  -2.2620676e-02   1.0644482e-02   1.3412720e-02
  -2.2943866e-02   9.9286973e-03   1.3408301e-02
  -2.3244412e-02   9.2031138e-03   1.3404134e-02
  -2.3522019e-02   8.4684480e-03   1.3400237e-02
  -2.3776413e-02   7.7254249e-03   1.3396626e-02
  -2.4007342e-02   6.9747777e-03   1.3393313e-02
  -2.4214579e-02   6.2172472e-03   1.3390314e-02
  -2.4397919e-02   5.4535810e-03   1.3387638e-02
  -2.4557181e-02   4.6845329e-03   1.3385298e-02
  -2.4692209e-02   3.9108616e-03   1.3383302e-02
  -2.4802868e-02   3.1333308e-03   1.3381658e-02
  -2.4889049e-02   2.3527078e-03   1.3380372e-02
  -2.4950668e-02   1.5697630e-03   1.3379450e-02
  -2.4987664e-02   7.8526898e-04   1.3378896e-02
  -2.5000000e-02   3.0616170e-18   1.3378711e-02
  -2.4987664e-02  -7.8526898e-04   1.3378896e-02
  -2.4950668e-02  -1.5697630e-03   1.3379450e-02
  -2.4889049e-02  -2.3527078e-03   1.3380372e-02
  -2.4802868e-02  -3.1333308e-03   1.3381658e-02
  -2.4692209e-02  -3.9108616e-03   1.3383302e-02
  -2.4557181e-02  -4.6845329e-03   1.3385298e-02
  -2.4397919e-02  -5.4535810e-03   1.3387638e-02
  -2.4214579e-02  -6.2172472e-03   1.3390314e-02
  -2.4007342e-02  -6.9747777e-03   1.3393313e-02
  -2.3776413e-02  -7.7254249e-03   1.3396626e-02
  -2.3522019e-02  -8.4684480e-03   1.3400237e-02
  -2.3244412e-02  -9.2031138e-03   1.3404134e-02
  -2.2943866e-02  -9.9286973e-03   1.3408301e-02
  -2.2620676e-02  -1.0644482e-02   1.3412720e-02
  -2.2275163e-02  -1.1349762e-02   1.3417376e-02
  -2.1907667e-02  -1.2043842e-02   1.3422249e-02
  -2.1518551e-02  -1.2726035e-02   1.3427321e-02
  -2.1108198e-02  -1.3395670e-02   1.3432571e-02
  -2.0677014e-02  -1.4052084e-02   1.3437978e-02
  -2.0225425e-02  -1.4694631e-02   1.3443521e-02
  -1.9753875e-02  -1.5322676e-02   1.3449178e-02
  -1.9262831e-02  -1.5935600e-02   1.3454928e-02
  -1.8752777e-02  -1.6532797e-02   1.3460746e-02
  -1.8224216e-02  -1.7113678e-02   1.3466611e-02
  -1.7677670e-02  -1.7677670e-02   1.3472499e-02
  -1.7113678e-02  -1.8224216e-02   1.3478387e-02
  -1.6532797e-02  -1.8752777e-02   1.3484251e-02
  -1.5935600e-02  -1.9262831e-02   1.3490069e-02
  -1.5322676e-02  -1.9753875e-02   1.3495817e-02
  -1.4694631e-02  -2.0225425e-02   1.3501474e-02
  -1.4052084e-02  -2.0677014e-02   1.3507015e-02
  -1.3395670e-02  -2.1108198e-02   1.3512421e-02
  -1.2726035e-02  -2.1518551e-02   1.3517668e-02
  -1.2043842e-02  -2.1907667e-02   1.3522738e-02
  -1.1349762e-02  -2.2275163e-02   1.3527609e-02
  -1.0644482e-02  -2.2620676e-02   1.3532262e-02
  -9.9286973e-03  -2.2943866e-02   1.3536680e-02
  -9.2031138e-03  -2.3244412e-02   1.3540844e-02
  -8.4684480e-03  -2.3522019e-02   1.3544738e-02
  -7.7254249e-03  -2.3776413e-02   1.3548347e-02
  -6.9747777e-03  -2.4007342e-02   1.3551657e-02
  -6.2172472e-03  -2.4214579e-02   1.3554655e-02
  -5.4535810e-03  -2.4397919e-02   1.3557328e-02
  -4.6845329e-03  -2.4557181e-02   1.3559667e-02
  -3.9108616e-03  -2.4692209e-02   1.3561662e-02
  -3.1333308e-03  -2.4802868e-02   1.3563304e-02
  -2.3527078e-03  -2.4889049e-02   1.3564589e-02
  -1.5697630e-03  -2.4950668e-02   1.3565510e-02
  -7.8526898e-04  -2.4987664e-02   1.3566064e-02
  -4.5924255e-18  -2.5000000e-02   1.3566249e-02
   7.8526898e-04  -2.4987664e-02   1.3566064e-02
   1.5697630e-03  -2.4950668e-02   1.3565510e-02
   2.3527078e-03  -2.4889049e-02   1.3564589e-02
   3.1333308e-03  -2.4802868e-02   1.3563304e-02
   3.9108616e-03  -2.4692209e-02   1.3561662e-02
   4.6845329e-03  -2.4557181e-02   1.3559667e-02
   5.4535810e-03  -2.4397919e-02   1.3557328e-02
   6.2172472e-03  -2.4214579e-02   1.3554655e-02
   6.9747777e-03  -2.4007342e-02   1.3551657e-02
   7.7254249e-03  -2.3776413e-02   1.3548347e-02
   8.4684480e-03  -2.3522019e-02   1.3544738e-02
   9.2031138e-03  -2.3244412e-02   1.3540844e-02
   9.9286973e-03  -2.2943866e-02   1.3536680e-02
   1.0644482e-02  -2.2620676e-02   1.3532262e-02
   1.1349762e-02  -2.2275163e-02   1.3527609e-02
   1.2043842e-02  -2.1907667e-02   1.3522738e-02
   1.2726035e-02  -2.1518551e-02   1.3517668e-02
   1.3395670e-02  -2.1108198e-02   1.3512421e-02
   1.4052084e-02  -2.0677014e-02   1.3507015e-02
   1.4694631e-02  -2.0225425e-02   1.3501474e-02
   1.5322676e-02  -1.9753875e-02   1.3495817e-02
   1.5935600e-02  -1.9262831e-02   1.3490069e-02
   1.6532797e-02  -1.8752777e-02   1.3484251e-02
   1.7113678e-02  -1.8224216e-02   1.3478387e-02
   1.7677670e-02  -1.7677670e-02   1.3472499e-02
   1.8224216e-02  -1.7113678e-02   1.3466611e-02
   1.8752777e-02  -1.6532797e-02   1.3460746e-02
   1.9262831e-02  -1.5935600e-02   1.3454928e-02
   1.9753875e-02  -1.5322676e-02   1.3449178e-02
   2.0225425e-02  -1.4694631e-02   1.3443521e-02
   2.0677014e-02  -1.4052084e-02   1.3437978e-02
   2.1108198e-02  -1.3395670e-02   1.3432571e-02
   2.1518551e-02  -1.2726035e-02   1.3427321e-02
   2.1907667e-02  -1.2043842e-02   1.3422249e-02
   2.2275163e-02  -1.1349762e-02   1.3417376e-02
   2.2620676e-02  -1.0644482e-02   1.3412720e-02
   2.2943866e-02  -9.9286973e-03   1.3408301e-02
   2.3244412e-02  -9.2031138e-03   1.3404134e-02
   2.3522019e-02  -8.4684480e-03   1.3400237e-02
   2.3776413e-02  -7.7254249e-03   1.3396626e-02
   2.4007342e-02  -6.9747777e-03   1.3393313e-02
   2.4214579e-02  -6.2172472e-03   1.3390314e-02
   2.4397919e-02  -5.4535810e-03   1.3387638e-02
   2.4557181e-02  -4.6845329e-03   1.3385298e-02
   2.4692209e-02  -3.9108616e-03   1.3383302e-02
   2.4802868e-02  -3.1333308e-03   1.3381658e-02
   2.4889049e-02  -2.3527078e-03   1.3380372e-02
   2.4950668e-02  -1.5697630e-03   1.3379450e-02
   2.4987664e-02  -7.8526898e-04   1.3378896e-02
   2.5000000e-02   0.0000000e+00   1.3378711e-02
   3.0000000e-02   0.0000000e+00   1.3268692e-02
   2.9985197e-02   9.4232277e-04   1.3268958e-02
   2.9940802e-02   1.8837156e-03   1.3269757e-02
   2.9866859e-02   2.8232494e-03   1.3271085e-02
   2.9763441e-02   3.7599970e-03   1.3272936e-02
   2.9630650e-02   4.6930340e-03   1.3275304e-02
   2.9468618e-02   5.6214394e-03   1.3278179e-02
   2.9277503e-02   6.5442972e-03   1.3281550e-02
   2.9057495e-02   7.4606966e-03   1.3285403e-02
   2.8808811e-02   8.3697332e-03   1.3289723e-02
   2.8531695e-02   9.2705098e-03   1.3294494e-02
   2.8226423e-02   1.0162138e-02   1.3299695e-02
   2.7893295e-02   1.1043737e-02   1.3305307e-02
   2.7532639e-02   1.1914437e-02   1.3311308e-02
   2.7144812e-02   1.2773379e-02   1.3317673e-02
   2.6730196e-02   1.3619715e-02   1.3324378e-02
   2.6289200e-02   1.4452610e-02   1.3331396e-02
   2.5822261e-02   1.5271242e-02   1.3338700e-02
   2.5329838e-02   1.6074804e-02   1.3346260e-02
   2.4812417e-02   1.6862501e-02   1.3354047e-02
   2.4270510e-02   1.7633558e-02   1.3362030e-02
   2.3704650e-02   1.8387212e-02   1.3370177e-02
   2.3115397e-02   1.9122720e-02   1.3378456e-02
   2.2503332e-02   1.9839356e-02   1.3386835e-02
   2.1869059e-02   2.0536413e-02   1.3395281e-02
   2.1213203e-02   2.1213203e-02   1.3403759e-02
   2.0536413e-02   2.1869059e-02   1.3412238e-02
   1.9839356e-02   2.2503332e-02   1.3420682e-02
   1.9122720e-02   2.3115397e-02   1.3429060e-02
   1.8387212e-02   2.3704650e-02   1.3437337e-02
   1.7633558e-02   2.4270510e-02   1.3445482e-02
   1.6862501e-02   2.4812417e-02   1.3453461e-02
   1.6074804e-02   2.5329838e-02   1.3461244e-02
   1.5271242e-02   2.5822261e-02   1.3468800e-02
   1.4452610e-02   2.6289200e-02   1.3476100e-02
   1.3619715e-02   2.6730196e-02   1.3483113e-02
   1.2773379e-02   2.7144812e-02   1.3489813e-02
   1.1914437e-02   2.7532639e-02   1.3496174e-02
   1.1043737e-02   2.7893295e-02   1.3502169e-02
   1.0162138e-02   2.8226423e-02   1.3507776e-02
   9.2705098e-03   2.8531695e-02   1.3512973e-02
   8.3697332e-03   2.8808811e-02   1.3517739e-02
   7.4606966e-03   2.9057495e-02   1.3522054e-02
   6.5442972e-03   2.9277503e-02   1.3525903e-02
   5.6214394e-03   2.9468618e-02   1.3529270e-02
   4.6930340e-03   2.9630650e-02   1.3532142e-02
   3.7599970e-03   2.9763441e-02   1.3534507e-02
   2.8232494e-03   2.9866859e-02   1.3536357e-02
   1.8837156e-03   2.9940802e-02   1.3537683e-02
   9.4232277e-04   2.9985197e-02   1.3538481e-02
   1.8369702e-18   3.0000000e-02   1.3538747e-02
  -9.4232277e-04   2.9985197e-02   1.3538481e-02
  -1.8837156e-03   2.9940802e-02   1.3537683e-02
  -2.8232494e-03   2.9866859e-02   1.3536357e-02
  -3.7599970e-03   2.9763441e-02   1.3534507e-02
  -4.6930340e-03   2.9630650e-02   1.3532142e-02
  -5.6214394e-03   2.9468618e-02   1.3529270e-02
  -6.5442972e-03   2.9277503e-02   1.3525903e-02
  -7.4606966e-03   2.9057495e-02   1.3522054e-02
  -8.3697332e-03   2.8808811e-02   1.3517739e-02
  -9.2705098e-03   2.8531695e-02   1.3512973e-02
  -1.0162138e-02   2.8226423e-02   1.3507776e-02
  -1.1043737e-02   2.7893295e-02   1.3502169e-02
  -1.1914437e-02   2.7532639e-02   1.3496174e-02
  -1.2773379e-02   2.7144812e-02   1.3489813e-02
  -1.3619715e-02   2.6730196e-02   1.3483113e-02
  -1.4452610e-02   2.6289200e-02   1.3476100e-02
  -1.5271242e-02   2.5822261e-02   1.3468800e-02
  -1.6074804e-02   2.5329838e-02   1.3461244e-02
  -1.6862501e-02   2.4812417e-02   1.3453461e-02
  -1.7633558e-02   2.4270510e-02   1.3445482e-02
  -1.8387212e-02   2.3704650e-02   1.3437337e-02
  -1.9122720e-02   2.3115397e-02   1.3429060e-02
  -1.9839356e-02   2.2503332e-02   1.3420682e-02
  -2.0536413e-02   2.1869059e-02   1.3412238e-02
  -2.1213203e-02   2.1213203e-02   1.3403759e-02
  -2.1869059e-02   2.0536413e-02   1.3395281e-02
  -2.2503332e-02   1.9839356e-02   1.3386835e-02
  -2.3115397e-02   1.9122720e-02   1.3378456e-02
  -2.3704650e-02   1.8387212e-02   1.3370177e-02
  -2.4270510e-02   1.7633558e-02   1.3362030e-02
  -2.4812417e-02   1.6862501e-02   1.3354047e-02
  -2.5329838e-02   1.6074804e-02   1.3346260e-02
  -2.5822261e-02   1.5271242e-02   1.3338700e-02
  -2.6289200e-02   1.4452610e-02   1.3331396e-02
  -2.6730196e-02   1.3619715e-02   1.3324378e-02
  -2.7144812e-02   1.2773379e-02   1.3317673e-02
  -2.7532639e-02   1.1914437e-02   1.3311308e-02
  -2.7893295e-02   1.1043737e-02   1.3305307e-02
  -2.8226423e-02   1.0162138e-02   1.3299695e-02
  -2.8531695e-02   9.2705098e-03   1.3294494e-02
  -2.8808811e-02   8.3697332e-03   1.3289723e-02
  -2.9057495e-02   7.4606966e-03   1.3285403e-02
  -2.9277503e-02   6.5442972e-03   1.3281550e-02
  -2.9468618e-02   5.6214394e-03   1.3278179e-02
  -2.9630650e-02   4.6930340e-03   1.3275304e-02
  -2.9763441e-02   3.7599970e-03   1.3272936e-02
  -2.9866859e-02   2.8232494e-03   1.3271085e-02
  -2.9940802e-02   1.8837156e-03   1.3269757e-02
  -2.9985197e-02   9.4232277e-04   1.3268958e-02
  -3.0000000e-02   3.6739404e-18   1.3268692e-02
  -2.9985197e-02  -9.4232277e-04   1.3268958e-02
  -2.9940802e-02  -1.8837156e-03   1.3269757e-02
  -2.9866859e-02  -2.8232494e-03   1.3271085e-02
  -2.9763441e-02  -3.7599970e-03   1.3272936e-02
  -2.9630650e-02  -4.6930340e-03   1.3275304e-02
  -2.9468618e-02  -5.6214394e-03   1.3278179e-02
  -2.9277503e-02  -6.5442972e-03   1.3281550e-02
  -2.9057495e-02  -7.4606966e-03   1.3285403e-02
  -2.8808811e-02  -8.3697332e-03   1.3289723e-02
  -2.8531695e-02  -9.2705098e-03   1.3294494e-02
  -2.8226423e-02  -1.0162138e-02   1.3299695e-02
  -2.7893295e-02  -1.1043737e-02   1.3305307e-02
  -2.7532639e-02  -1.1914437e-02   1.3311308e-02
  -2.7144812e-02  -1.2773379e-02   1.3317673e-02
  -2.6730196e-02  -1.3619715e-02   1.3324378e-02
  -2.6289200e-02  -1.4452610e-02   1.3331396e-02
  -2.5822261e-02  -1.5271242e-02   1.3338700e-02
  -2.5329838e-02  -1.6074804e-02   1.3346260e-02
  -2.4812417e-02  -1.6862501e-02   1.3354047e-02
  -2.4270510e-02  -1.7633558e-02   1.3362030e-02
  -2.3704650e-02  -1.8387212e-02   1.3370177e-02
  -2.3115397e-02  -1.9122720e-02   1.3378456e-02
  -2.2503332e-02  -1.9839356e-02   1.3386835e-02
  -2.1869059e-02  -2.0536413e-02   1.3395281e-02
  -2.1213203e-02  -2.1213203e-02   1.3403759e-02
  -2.0536413e-02  -2.1869059e-02   1.3412238e-02
  -1.9839356e-02  -2.2503332e-02   1.3420682e-02
  -1.9122720e-02  -2.3115397e-02   1.3429060e-02
  -1.8387212e-02  -2.3704650e-02   1.3437337e-02
  -1.7633558e-02  -2.4270510e-02   1.3445482e-02
  -1.6862501e-02  -2.4812417e-02   1.3453461e-02
  -1.6074804e-02  -2.5329838e-02   1.3461244e-02
  -1.5271242e-02  -2.5822261e-02   1.3468800e-02
  -1.4452610e-02  -2.6289200e-02   1.3476100e-02
  -1.3619715e-02  -2.6730196e-02   1.3483113e-02
  -1.2773379e-02  -2.7144812e-02   1.3489813e-02
  -1.1914437e-02  -2.7532639e-02   1.3496174e-02
  -1.1043737e-02  -2.7893295e-02   1.3502169e-02
  -1.0162138e-02  -2.8226423e-02   1.3507776e-02
  -9.2705098e-03  -2.8531695e-02   1.3512973e-02
  -8.3697332e-03  -2.8808811e-02   1.3517739e-02
  -7.4606966e-03  -2.9057495e-02   1.3522054e-02
  -6.5442972e-03  -2.9277503e-02   1.3525903e-02
  -5.6214394e-03  -2.9468618e-02   1.3529270e-02
  -4.6930340e-03  -2.9630650e-02   1.3532142e-02
  -3.7599970e-03  -2.9763441e-02   1.3534507e-02
  -2.8232494e-03  -2.9866859e-02   1.3536357e-02
  -1.8837156e-03  -2.9940802e-02   1.3537683e-02
  -9.4232277e-04  -2.9985197e-02   1.3538481e-02
  -5.5109106e-18  -3.0000000e-02   1.3538747e-02
   9.4232277e-04  -2.9985197e-02   1.3538481e-02
   1.8837156e-03  -2.9940802e-02   1.3537683e-02
   2.8232494e-03  -2.9866859e-02   1.3536357e-02
   3.7599970e-03  -2.9763441e-02   1.3534507e-02
   4.6930340e-03  -2.9630650e-02   1.3532142e-02
   5.6214394e-03  -2.9468618e-02   1.3529270e-02
   6.5442972e-03  -2.9277503e-02   1.3525903e-02
   7.4606966e-03  -2.9057495e-02   1.3522054e-02
   8.3697332e-03  -2.8808811e-02   1.3517739e-02
   9.2705098e-03  -2.8531695e-02   1.3512973e-02
   1.0162138e-02  -2.8226423e-02   1.3507776e-02
   1.1043737e-02  -2.7893295e-02   1.3502169e-02
   1.1914437e-02  -2.7532639e-02   1.3496174e-02
   1.2773379e-02  -2.7144812e-02   1.3489813e-02
   1.3619715e-02  -2.6730196e-02   1.3483113e-02
   1.4452610e-02  -2.6289200e-02   1.3476100e-02
   1.5271242e-02  -2.5822261e-02   1.3468800e-02
   1.6074804e-02  -2.5329838e-02   1.3461244e-02
   1.6862501e-02  -2.4812417e-02   1.3453461e-02
   1.7633558e-02  -2.4270510e-02   1.3445482e-02
   1.8387212e-02  -2.3704650e-02   1.3437337e-02
   1.9122720e-02  -2.3115397e-02   1.3429060e-02
   1.9839356e-02  -2.2503332e-02   1.3420682e-02
   2.0536413e-02  -2.1869059e-02   1.3412238e-02
   2.1213203e-02  -2.1213203e-02   1.3403759e-02
   2.1869059e-02  -2.0536413e-02   1.3395281e-02
   2.2503332e-02  -1.9839356e-02   1.3386835e-02
   2.3115397e-02  -1.9122720e-02   1.3378456e-02
   2.3704650e-02  -1.8387212e-02   1.3370177e-02
   2.4270510e-02  -1.7633558e-02   1.3362030e-02
   2.4812417e-02  -1.6862501e-02   1.3354047e-02
   2.5329838e-02  -1.6074804e-02   1.3346260e-02
   2.5822261e-02  -1.5271242e-02   1.3338700e-02
   2.6289200e-02  -1.4452610e-02   1.3331396e-02
   2.6730196e-02  -1.3619715e-02   1.3324378e-02
   2.7144812e-02  -1.2773379e-02   1.3317673e-02
   2.7532639e-02  -1.1914437e-02   1.3311308e-02
   2.7893295e-02  -1.1043737e-02   1.3305307e-02
   2.8226423e-02  -1.0162138e-02   1.3299695e-02
   2.8531695e-02  -9.2705098e-03   1.3294494e-02
   2.8808811e-02  -8.3697332e-03   1.3289723e-02
   2.9057495e-02  -7.4606966e-03   1.3285403e-02
   2.9277503e-02  -6.5442972e-03   1.3281550e-02
   2.9468618e-02  -5.6214394e-03   1.3278179e-02
   2.9630650e-02  -4.6930340e-03   1.3275304e-02
   2.9763441e-02  -3.7599970e-03   1.3272936e-02
   2.9866859e-02  -2.8232494e-03   1.3271085e-02
   2.9940802e-02  -1.8837156e-03   1.3269757e-02
   2.9985197e-02  -9.4232277e-04   1.3268958e-02
   3.0000000e-02   0.0000000e+00   1.3268692e-02
   3.5000000e-02   0.0000000e+00   1.3138665e-02
   3.4982730e-02   1.0993766e-03   1.3139028e-02
   3.4930935e-02   2.1976682e-03   1.3140115e-02
   3.4844669e-02   3.2937910e-03   1.3141923e-02
   3.4724015e-02   4.3866632e-03   1.3144443e-02
   3.4569092e-02   5.4752063e-03   1.3147667e-02
   3.4380054e-02   6.5583460e-03   1.3151581e-02
   3.4157087e-02   7.6350134e-03   1.3156170e-02
   3.3900411e-02   8.7041461e-03   1.3161415e-02
   3.3610279e-02   9.7646887e-03   1.3167297e-02
   3.3286978e-02   1.0815595e-02   1.3173791e-02
   3.2930827e-02   1.1855827e-02   1.3180872e-02
   3.2542177e-02   1.2884359e-02   1.3188512e-02
   3.2121412e-02   1.3900176e-02   1.3196680e-02
   3.1668947e-02   1.4902275e-02   1.3205346e-02
   3.1185228e-02   1.5889667e-02   1.3214473e-02
   3.0670734e-02   1.6861379e-02   1.3224027e-02
   3.0125971e-02   1.7816450e-02   1.3233969e-02
   2.9551477e-02   1.8753938e-02   1.3244260e-02
   2.8947820e-02   1.9672918e-02   1.3254860e-02
   2.8315595e-02   2.0572484e-02   1.3265726e-02
   2.7655425e-02   2.1451747e-02   1.3276816e-02
   2.6967963e-02   2.2309840e-02   1.3288085e-02
   2.6253887e-02   2.3145915e-02   1.3299491e-02
   2.5513902e-02   2.3959149e-02   1.3310986e-02
   2.4748737e-02   2.4748737e-02   1.3322527e-02
   2.3959149e-02   2.5513902e-02   1.3334066e-02
   2.3145915e-02   2.6253887e-02   1.3345560e-02
   2.2309840e-02   2.6967963e-02   1.3356962e-02
   2.1451747e-02   2.7655425e-02   1.3368228e-02
   2.0572484e-02   2.8315595e-02   1.3379313e-02
   1.9672918e-02   2.8947820e-02   1.3390173e-02
   1.8753938e-02   2.9551477e-02   1.3400766e-02
   1.7816450e-02   3.0125971e-02   1.3411050e-02
   1.6861379e-02   3.0670734e-02   1.3420984e-02
   1.5889667e-02   3.1185228e-02   1.3430529e-02
   1.4902275e-02   3.1668947e-02   1.3439647e-02
   1.3900176e-02   3.2121412e-02   1.3448303e-02
   1.2884359e-02   3.2542177e-02   1.3456463e-02
   1.1855827e-02   3.2930827e-02   1.3464094e-02
   1.0815595e-02   3.3286978e-02   1.3471165e-02
   9.7646887e-03   3.3610279e-02   1.3477651e-02
   8.7041461e-03   3.3900411e-02   1.3483524e-02
   7.6350134e-03   3.4157087e-02   1.3488762e-02
   6.5583460e-03   3.4380054e-02   1.3493344e-02
   5.4752063e-03   3.4569092e-02   1.3497252e-02
   4.3866632e-03   3.4724015e-02   1.3500471e-02
   3.2937910e-03   3.4844669e-02   1.3502987e-02
   2.1976682e-03   3.4930935e-02   1.3504792e-02
   1.0993766e-03   3.4982730e-02   1.3505878e-02
   2.1431319e-18   3.5000000e-02   1.3506240e-02
  -1.0993766e-03   3.4982730e-02   1.3505878e-02
  -2.1976682e-03   3.4930935e-02   1.3504792e-02
  -3.2937910e-03   3.4844669e-02   1.3502987e-02
  -4.3866632e-03   3.4724015e-02   1.3500471e-02
  -5.4752063e-03   3.4569092e-02   1.3497252e-02
  -6.5583460e-03   3.4380054e-02   1.3493344e-02
  -7.6350134e-03   3.4157087e-02   1.3488762e-02
  -8.7041461e-03   3.3900411e-02   1.3483524e-02
  -9.7646887e-03   3.3610279e-02   1.3477651e-02
  -1.0815595e-02   3.3286978e-02   1.3471165e-02
  -1.1855827e-02   3.2930827e-02   1.3464094e-02
  -1.2884359e-02   3.2542177e-02   1.3456463e-02
  -1.3900176e-02   3.2121412e-02   1.3448303e-02
  -1.4902275e-02   3.1668947e-02   1.3439647e-02
  -1.5889667e-02   3.1185228e-02   1.3430529e-02
  -1.6861379e-02   3.0670734e-02   1.3420984e-02
  -1.7816450e-02   3.0125971e-02   1.3411050e-02
  -1.8753938e-02   2.9551477e-02   1.3400766e-02
  -1.9672918e-02   2.8947820e-02   1.3390173e-02
  -2.0572484e-02   2.8315595e-02   1.3379313e-02
  -2.1451747e-02   2.7655425e-02   1.3368228e-02
  -2.2309840e-02   2.6967963e-02   1.3356962e-02
  -2.3145915e-02   2.6253887e-02   1.3345560e-02
  -2.3959149e-02   2.5513902e-02   1.3334066e-02
  -2.4748737e-02   2.4748737e-02   1.3322527e-02
  -2.5513902e-02   2.3959149e-02   1.3310986e-02
  -2.6253887e-02   2.3145915e-02   1.3299491e-02
  -2.6967963e-02   2.2309840e-02   1.3288085e-02
  -2.7655425e-02   2.1451747e-02   1.3276816e-02
  -2.8315595e-02   2.0572484e-02   1.3265726e-02
  -2.8947820e-02   1.9672918e-02   1.3254860e-02
  -2.9551477e-02   1.8753938e-02   1.3244260e-02
  -3.0125971e-02   1.7816450e-02   1.3233969e-02
  -3.0670734e-02   1.6861379e-02   1.3224027e-02
  -3.1185228e-02   1.5889667e-02   1.3214473e-02
  -3.1668947e-02   1.4902275e-02   1.3205346e-02
  -3.2121412e-02   1.3900176e-02   1.3196680e-02
  -3.2542177e-02   1.2884359e-02   1.3188512e-02
  -3.2930827e-02   1.1855827e-02   1.3180872e-02
  -3.3286978e-02   1.0815595e-02   1.3173791e-02
  -3.3610279e-02   9.7646887e-03   1.3167297e-02
  -3.3900411e-02   8.7041461e-03   1.3161415e-02
  -3.4157087e-02   7.6350134e-03   1.3156170e-02
  -3.4380054e-02   6.5583460e-03   1.3151581e-02
  -3.4569092e-02   5.4752063e-03   1.3147667e-02
  -3.4724015e-02   4.3866632e-03   1.3144443e-02
  -3.4844669e-02   3.2937910e-03   1.3141923e-02
  -3.4930935e-02   2.1976682e-03   1.3140115e-02
  -3.4982730e-02   1.0993766e-03   1.3139028e-02
  -3.5000000e-02   4.2862638e-18   1.3138665e-02
  -3.4982730e-02  -1.0993766e-03   1.3139028e-02
  -3.4930935e-02  -2.1976682e-03   1.3140115e-02
  -3.4844669e-02  -3.2937910e-03   1.3141923e-02
  -3.4724015e-02  -4.3866632e-03   1.3144443e-02
  -3.4569092e-02  -5.4752063e-03   1.3147667e-02
  -3.4380054e-02  -6.5583460e-03   1.3151581e-02
  -3.4157087e-02  -7.6350134e-03   1.3156170e-02
  -3.3900411e-02  -8.7041461e-03   1.3161415e-02
  -3.3610279e-02  -9.7646887e-03   1.3167297e-02
  -3.3286978e-02  -1.0815595e-02   1.3173791e-02
  -3.2930827e-02  -1.1855827e-02   1.3180872e-02
  -3.2542177e-02  -1.2884359e-02   1.3188512e-02
  -3.2121412e-02  -1.3900176e-02   1.3196680e-02
  -3.1668947e-02  -1.4902275e-02   1.3205346e-02
  -3.1185228e-02  -1.5889667e-02   1.3214473e-02
  -3.0670734e-02  -1.6861379e-02   1.3224027e-02
  -3.0125971e-02  -1.7816450e-02   1.3233969e-02
  -2.9551477e-02  -1.8753938e-02   1.3244260e-02
  -2.8947820e-02  -1.9672918e-02   1.3254860e-02
  -2.8315595e-02  -2.0572484e-02   1.3265726e-02
  -2.7655425e-02  -2.1451747e-02   1.3276816e-02
  -2.6967963e-02  -2.2309840e-02   1.3288085e-02
  -2.6253887e-02  -2.3145915e-02   1.3299491e-02
  -2.5513902e-02  -2.3959149e-02   1.3310986e-02
  -2.4748737e-02  -2.4748737e-02   1.3322527e-02
  -2.3959149e-02  -2.5513902e-02   1.3334066e-02
  -2.3145915e-02  -2.6253887e-02   1.3345560e-02
  -2.2309840e-02  -2.6967963e-02   1.3356962e-02
  -2.1451747e-02  -2.7655425e-02   1.3368228e-02
  -2.0572484e-02  -2.8315595e-02   1.3379313e-02
  -1.9672918e-02  -2.8947820e-02   1.3390173e-02
  -1.8753938e-02  -2.9551477e-02   1.3400766e-02
  -1.7816450e-02  -3.0125971e-02   1.3411050e-02
  -1.6861379e-02  -3.0670734e-02   1.3420984e-02
  -1.5889667e-02  -3.1185228e-02   1.3430529e-02
  -1.4902275e-02  -3.1668947e-02   1.3439647e-02
  -1.3900176e-02  -3.2121412e-02   1.3448303e-02
  -1.2884359e-02  -3.2542177e-02   1.3456463e-02
  -1.1855827e-02  -3.2930827e-02   1.3464094e-02
  -1.0815595e-02  -3.3286978e-02   1.3471165e-02
  -9.7646887e-03  -3.3610279e-02   1.3477651e-02
  -8.7041461e-03  -3.3900411e-02   1.3483524e-02
  -7.6350134e-03  -3.4157087e-02   1.3488762e-02
  -6.5583460e-03  -3.4380054e-02   1.3493344e-02
  -5.4752063e-03  -3.4569092e-02   1.3497252e-02
  -4.3866632e-03  -3.4724015e-02   1.3500471e-02
  -3.2937910e-03  -3.4844669e-02   1.3502987e-02
  -2.1976682e-03  -3.4930935e-02   1.3504792e-02
  -1.0993766e-03  -3.4982730e-02   1.3505878e-02
  -6.4293957e-18  -3.5000000e-02   1.3506240e-02
   1.0993766e-03  -3.4982730e-02   1.3505878e-02
   2.1976682e-03  -3.4930935e-02   1.3504792e-02
   3.2937910e-03  -3.4844669e-02   1.3502987e-02
   4.3866632e-03  -3.4724015e-02   1.3500471e-02
   5.4752063e-03  -3.4569092e-02   1.3497252e-02
   6.5583460e-03  -3.4380054e-02   1.3493344e-02
   7.6350134e-03  -3.4157087e-02   1.3488762e-02
   8.7041461e-03  -3.3900411e-02   1.3483524e-02
   9.7646887e-03  -3.3610279e-02   1.3477651e-02
   1.0815595e-02  -3.3286978e-02   1.3471165e-02
   1.1855827e-02  -3.2930827e-02   1.3464094e-02
   1.2884359e-02  -3.2542177e-02   1.3456463e-02
   1.3900176e-02  -3.2121412e-02   1.3448303e-02
   1.4902275e-02  -3.1668947e-02   1.3439647e-02
   1.5889667e-02  -3.1185228e-02   1.3430529e-02
   1.6861379e-02  -3.0670734e-02   1.3420984e-02
   1.7816450e-02  -3.0125971e-02   1.3411050e-02
   1.8753938e-02  -2.9551477e-02   1.3400766e-02
   1.9672918e-02  -2.8947820e-02   1.3390173e-02
   2.0572484e-02  -2.8315595e-02   1.3379313e-02
   2.1451747e-02  -2.7655425e-02   1.3368228e-02
   2.2309840e-02  -2.6967963e-02   1.3356962e-02
   2.3145915e-02  -2.6253887e-02   1.3345560e-02
   2.3959149e-02  -2.5513902e-02   1.3334066e-02
   2.4748737e-02  -2.4748737e-02   1.3322527e-02
   2.5513902e-02  -2.3959149e-02   1.3310986e-02
   2.6253887e-02  -2.3145915e-02   1.3299491e-02
   2.6967963e-02  -2.2309840e-02   1.3288085e-02
   2.7655425e-02  -2.1451747e-02   1.3276816e-02
   2.8315595e-02  -2.0572484e-02   1.3265726e-02
   2.8947820e-02  -1.9672918e-02   1.3254860e-02
   2.9551477e-02  -1.8753938e-02   1.3244260e-02
   3.0125971e-02  -1.7816450e-02   1.3233969e-02
   3.0670734e-02  -1.6861379e-02   1.3224027e-02
   3.1185228e-02  -1.5889667e-02   1.3214473e-02
   3.1668947e-02  -1.4902275e-02   1.3205346e-02
   3.2121412e-02  -1.3900176e-02   1.3196680e-02
   3.2542177e-02  -1.2884359e-02   1.3188512e-02
   3.2930827e-02  -1.1855827e-02   1.3180872e-02
   3.3286978e-02  -1.0815595e-02   1.3173791e-02
   3.3610279e-02  -9.7646887e-03   1.3167297e-02
   3.3900411e-02  -8.7041461e-03   1.3161415e-02
   3.4157087e-02  -7.6350134e-03   1.3156170e-02
   3.4380054e-02  -6.5583460e-03   1.3151581e-02
   3.4569092e-02  -5.4752063e-03   1.3147667e-02
   3.4724015e-02  -4.3866632e-03   1.3144443e-02
   3.4844669e-02  -3.2937910e-03   1.3141923e-02
   3.4930935e-02  -2.1976682e-03   1.3140115e-02
   3.4982730e-02  -1.0993766e-03   1.3139028e-02
   3.5000000e-02   0.0000000e+00   1.3138665e-02
   4.0000000e-02   0.0000000e+00   1.2988627e-02
   3.9980262e-02   1.2564304e-03   1.2989101e-02
   3.9921069e-02   2.5116208e-03   1.2990522e-02
   3.9822479e-02   3.7643325e-03   1.2992884e-02
   3.9684588e-02   5.0133293e-03   1.2996177e-02
   3.9507534e-02   6.2573786e-03   1.3000388e-02
   3.9291490e-02   7.4952526e-03   1.3005501e-02
   3.9036670e-02   8.7257297e-03   1.3011496e-02
   3.8743326e-02   9.9475955e-03   1.3018349e-02
   3.8411747e-02   1.1159644e-02   1.3026032e-02
   3.8042261e-02   1.2360680e-02   1.3034516e-02
   3.7635231e-02   1.3549517e-02   1.3043766e-02
   3.7191059e-02   1.4724982e-02   1.3053747e-02
   3.6710185e-02   1.5885916e-02   1.3064418e-02
   3.6193082e-02   1.7031172e-02   1.3075738e-02
   3.5640261e-02   1.8159620e-02   1.3087661e-02
   3.5052267e-02   1.9270147e-02   1.3100141e-02
   3.4429681e-02   2.0361657e-02   1.3113128e-02
   3.3773117e-02   2.1433072e-02   1.3126571e-02
   3.3083223e-02   2.2483335e-02   1.3140417e-02
   3.2360680e-02   2.3511410e-02   1.3154611e-02
   3.1606200e-02   2.4516282e-02   1.3169097e-02
   3.0820530e-02   2.5496960e-02   1.3183817e-02
   3.0004443e-02   2.6452475e-02   1.3198714e-02
   2.9158745e-02   2.7381884e-02   1.3213729e-02
   2.8284271e-02   2.8284271e-02   1.3228803e-02
   2.7381884e-02   2.9158745e-02   1.3243875e-02
   2.6452475e-02   3.0004443e-02   1.3258887e-02
   2.5496960e-02   3.0820530e-02   1.3273779e-02
   2.4516282e-02   3.1606200e-02   1.3288493e-02
   2.3511410e-02   3.2360680e-02   1.3302970e-02
   2.2483335e-02   3.3083223e-02   1.3317154e-02
   2.1433072e-02   3.3773117e-02   1.3330988e-02
   2.0361657e-02   3.4429681e-02   1.3344418e-02
   1.9270147e-02   3.5052267e-02   1.3357392e-02
   1.8159620e-02   3.5640261e-02   1.3369857e-02
   1.7031172e-02   3.6193082e-02   1.3381765e-02
   1.5885916e-02   3.6710185e-02   1.3393069e-02
   1.4724982e-02   3.7191059e-02   1.3403724e-02
   1.3549517e-02   3.7635231e-02   1.3413689e-02
   1.2360680e-02   3.8042261e-02   1.3422924e-02
   1.1159644e-02   3.8411747e-02   1.3431393e-02
   9.9475955e-03   3.8743326e-02   1.3439062e-02
   8.7257297e-03   3.9036670e-02   1.3445902e-02
   7.4952526e-03   3.9291490e-02   1.3451885e-02
   6.2573786e-03   3.9507534e-02   1.3456989e-02
   5.0133293e-03   3.9684588e-02   1.3461192e-02
   3.7643325e-03   3.9822479e-02   1.3464478e-02
   2.5116208e-03   3.9921069e-02   1.3466834e-02
   1.2564304e-03   3.9980262e-02   1.3468252e-02
   2.4492936e-18   4.0000000e-02   1.3468725e-02
  -1.2564304e-03   3.9980262e-02   1.3468252e-02
  -2.5116208e-03   3.9921069e-02   1.3466834e-02
  -3.7643325e-03   3.9822479e-02   1.3464478e-02
  -5.0133293e-03   3.9684588e-02   1.3461192e-02
  -6.2573786e-03   3.9507534e-02   1.3456989e-02
  -7.4952526e-03   3.9291490e-02   1.3451885e-02
  -8.7257297e-03   3.9036670e-02   1.3445902e-02
  -9.9475955e-03   3.8743326e-02   1.3439062e-02
  -1.1159644e-02   3.8411747e-02   1.3431393e-02
  -1.2360680e-02   3.8042261e-02   1.3422924e-02
  -1.3549517e-02   3.7635231e-02   1.3413689e-02
  -1.4724982e-02   3.7191059e-02   1.3403724e-02
  -1.5885916e-02   3.6710185e-02   1.3393069e-02
  -1.7031172e-02   3.6193082e-02   1.3381765e-02
  -1.8159620e-02   3.5640261e-02   1.3369857e-02
  -1.9270147e-02   3.5052267e-02   1.3357392e-02
  -2.0361657e-02   3.4429681e-02   1.3344418e-02
  -2.1433072e-02   3.3773117e-02   1.3330988e-02
  -2.2483335e-02   3.3083223e-02   1.3317154e-02
  -2.3511410e-02   3.2360680e-02   1.3302970e-02
  -2.4516282e-02   3.1606200e-02   1.3288493e-02
  -2.5496960e-02   3.0820530e-02   1.3273779e-02
  -2.6452475e-02   3.0004443e-02   1.3258887e-02
  -2.7381884e-02   2.9158745e-02   1.3243875e-02
  -2.8284271e-02   2.8284271e-02   1.3228803e-02
  -2.9158745e-02   2.7381884e-02   1.3213729e-02
  -3.0004443e-02   2.6452475e-02   1.3198714e-02
  -3.0820530e-02   2.5496960e-02   1.3183817e-02
  -3.1606200e-02   2.4516282e-02   1.3169097e-02
  -3.2360680e-02   2.3511410e-02   1.3154611e-02
  -3.3083223e-02   2.2483335e-02   1.3140417e-02
  -3.3773117e-02   2.1433072e-02   1.3126571e-02
  -3.4429681e-02   2.0361657e-02   1.3113128e-02
  -3.5052267e-02   1.9270147e-02   1.3100141e-02
  -3.5640261e-02   1.8159620e-02   1.3087661e-02
  -3.6193082e-02   1.7031172e-02   1.3075738e-02
  -3.6710185e-02   1.5885916e-02   1.3064418e-02
  -3.7191059e-02   1.4724982e-02   1.3053747e-02
  -3.7635231e-02   1.3549517e-02   1.3043766e-02
  -3.8042261e-02   1.2360680e-02   1.3034516e-02
  -3.8411747e-02   1.1159644e-02   1.3026032e-02
  -3.8743326e-02   9.9475955e-03   1.3018349e-02
  -3.9036670e-02   8.7257297e-03   1.3011496e-02
  -3.9291490e-02   7.4952526e-03   1.3005501e-02
  -3.9507534e-02   6.2573786e-03   1.3000388e-02
  -3.9684588e-02   5.0133293e-03   1.2996177e-02
  -3.9822479e-02   3.7643325e-03   1.2992884e-02
  -3.9921069e-02   2.5116208e-03   1.2990522e-02
  -3.9980262e-02   1.2564304e-03   1.2989102e-02
  -4.0000000e-02   4.8985872e-18   1.2988627e-02
  -3.9980262e-02  -1.2564304e-03   1.2989102e-02
  -3.9921069e-02  -2.5116208e-03   1.2990522e-02
  -3.9822479e-02  -3.7643325e-03   1.2992884e-02
  -3.9684588e-02  -5.0133293e-03   1.2996177e-02
  -3.9507534e-02  -6.2573786e-03   1.3000388e-02
  -3.9291490e-02  -7.4952526e-03   1.3005501e-02
  -3.9036670e-02  -8.7257297e-03   1.3011496e-02
  -3.8743326e-02  -9.9475955e-03   1.3018349e-02
  -3.8411747e-02  -1.1159644e-02   1.3026032e-02
  -3.8042261e-02  -1.2360680e-02   1.3034516e-02
  -3.7635231e-02  -1.3549517e-02   1.3043766e-02
  -3.7191059e-02  -1.4724982e-02   1.3053747e-02
  -3.6710185e-02  -1.5885916e-02   1.3064418e-02
  -3.6193082e-02  -1.7031172e-02   1.3075738e-02
  -3.5640261e-02  -1.8159620e-02   1.3087661e-02
  -3.5052267e-02  -1.9270147e-02   1.3100141e-02
  -3.4429681e-02  -2.0361657e-02   1.3113128e-02
  -3.3773117e-02  -2.1433072e-02   1.3126571e-02
  -3.3083223e-02  -2.2483335e-02   1.3140417e-02
  -3.2360680e-02  -2.3511410e-02   1.3154611e-02
  -3.1606200e-02  -2.4516282e-02   1.3169097e-02
  -3.0820530e-02  -2.5496960e-02   1.3183817e-02
  -3.0004443e-02  -2.6452475e-02   1.3198714e-02
  -2.9158745e-02  -2.7381884e-02   1.3213729e-02
  -2.8284271e-02  -2.8284271e-02   1.3228803e-02
  -2.7381884e-02  -2.9158745e-02   1.3243875e-02
  -2.6452475e-02  -3.0004443e-02   1.3258887e-02
  -2.5496960e-02  -3.0820530e-02   1.3273779e-02
  -2.4516282e-02  -3.1606200e-02   1.3288493e-02
  -2.3511410e-02  -3.2360680e-02   1.3302970e-02
  -2.2483335e-02  -3.3083223e-02   1.3317154e-02
  -2.1433072e-02  -3.3773117e-02   1.3330988e-02
  -2.0361657e-02  -3.4429681e-02   1.3344418e-02
  -1.9270147e-02  -3.5052267e-02   1.3357392e-02
  -1.8159620e-02  -3.5640261e-02   1.3369857e-02
  -1.7031172e-02  -3.6193082e-02   1.3381765e-02
  -1.5885916e-02  -3.6710185e-02   1.3393069e-02
  -1.4724982e-02  -3.7191059e-02   1.3403724e-02
  -1.3549517e-02  -3.7635231e-02   1.3413689e-02
  -1.2360680e-02  -3.8042261e-02   1.3422924e-02
  -1.1159644e-02  -3.8411747e-02   1.3431393e-02
  -9.9475955e-03  -3.8743326e-02   1.3439062e-02
  -8.7257297e-03  -3.9036670e-02   1.3445902e-02
  -7.4952526e-03  -3.9291490e-02   1.3451885e-02
  -6.2573786e-03  -3.9507534e-02   1.3456989e-02
  -5.0133293e-03  -3.9684588e-02   1.3461192e-02
  -3.7643325e-03  -3.9822479e-02   1.3464478e-02
  -2.5116208e-03  -3.9921069e-02   1.3466834e-02
  -1.2564304e-03  -3.9980262e-02   1.3468252e-02
  -7.3478808e-18  -4.0000000e-02   1.3468725e-02
   1.2564304e-03  -3.9980262e-02   1.3468252e-02
   2.5116208e-03  -3.9921069e-02   1.3466834e-02
   3.7643325e-03  -3.9822479e-02   1.3464478e-02
   5.0133293e-03  -3.9684588e-02   1.3461192e-02
   6.2573786e-03  -3.9507534e-02   1.3456989e-02
   7.4952526e-03  -3.9291490e-02   1.3451885e-02
   8.7257297e-03  -3.9036670e-02   1.3445902e-02
   9.9475955e-03  -3.8743326e-02   1.3439062e-02
   1.1159644e-02  -3.8411747e-02   1.3431393e-02
   1.2360680e-02  -3.8042261e-02   1.3422924e-02
   1.3549517e-02  -3.7635231e-02   1.3413689e-02
   1.4724982e-02  -3.7191059e-02   1.3403724e-02
   1.5885916e-02  -3.6710185e-02   1.3393069e-02
   1.7031172e-02  -3.6193082e-02   1.3381765e-02
   1.8159620e-02  -3.5640261e-02   1.3369857e-02
   1.9270147e-02  -3.5052267e-02   1.3357392e-02
   2.0361657e-02  -3.4429681e-02   1.3344418e-02
   2.1433072e-02  -3.3773117e-02   1.3330988e-02
   2.2483335e-02  -3.3083223e-02   1.3317154e-02
   2.3511410e-02  -3.2360680e-02   1.3302970e-02
   2.4516282e-02  -3.1606200e-02   1.3288493e-02
   2.5496960e-02  -3.0820530e-02   1.3273779e-02
   2.6452475e-02  -3.0004443e-02   1.3258887e-02
   2.7381884e-02  -2.9158745e-02   1.3243875e-02
   2.8284271e-02  -2.8284271e-02   1.3228803e-02
   2.9158745e-02  -2.7381884e-02   1.3213729e-02
   3.0004443e-02  -2.6452475e-02   1.3198714e-02
   3.0820530e-02  -2.5496960e-02   1.3183817e-02
   3.1606200e-02  -2.4516282e-02   1.3169097e-02
   3.2360680e-02  -2.3511410e-02   1.3154611e-02
   3.3083223e-02  -2.2483335e-02   1.3140417e-02
   3.3773117e-02  -2.1433072e-02   1.3126571e-02
   3.4429681e-02  -2.0361657e-02   1.3113128e-02
   3.5052267e-02  -1.9270147e-02   1.3100141e-02
   3.5640261e-02  -1.8159620e-02   1.3087661e-02
   3.6193082e-02  -1.7031172e-02   1.3075738e-02
   3.6710185e-02  -1.5885916e-02   1.3064418e-02
   3.7191059e-02  -1.4724982e-02   1.3053747e-02
   3.7635231e-02  -1.3549517e-02   1.3043766e-02
   3.8042261e-02  -1.2360680e-02   1.3034516e-02
   3.8411747e-02  -1.1159644e-02   1.3026032e-02
   3.8743326e-02  -9.9475955e-03   1.3018349e-02
   3.9036670e-02  -8.7257297e-03   1.3011496e-02
   3.9291490e-02  -7.4952526e-03   1.3005501e-02
   3.9507534e-02  -6.2573786e-03   1.3000388e-02
   3.9684588e-02  -5.0133293e-03   1.2996177e-02
   3.9822479e-02  -3.7643325e-03   1.2992884e-02
   3.9921069e-02  -2.5116208e-03   1.2990522e-02
   3.9980262e-02  -1.2564304e-03   1.2989101e-02
   4.0000000e-02   0.0000000e+00   1.2988627e-02
   4.5000000e-02   0.0000000e+00   1.2818577e-02
   4.4977795e-02   1.4134842e-03   1.2819177e-02
   4.4911203e-02   2.8255734e-03   1.2820975e-02
   4.4800288e-02   4.2348741e-03   1.2823965e-02
   4.4645162e-02   5.6399955e-03   1.2828134e-02
   4.4445975e-02   7.0395509e-03   1.2833465e-02
   4.4202926e-02   8.4321592e-03   1.2839938e-02
   4.3916254e-02   9.8164459e-03   1.2847527e-02
   4.3586242e-02   1.1191045e-02   1.2856202e-02
   4.3213216e-02   1.2554600e-02   1.2865929e-02
   4.2797543e-02   1.3905765e-02   1.2876669e-02
   4.2339635e-02   1.5243206e-02   1.2888379e-02
   4.1839942e-02   1.6565605e-02   1.2901013e-02
   4.1298958e-02   1.7871655e-02   1.2914521e-02
   4.0717217e-02   1.9160068e-02   1.2928850e-02
   4.0095294e-02   2.0429572e-02   1.2943944e-02
   3.9433801e-02   2.1678915e-02   1.2959741e-02
   3.8733391e-02   2.2906864e-02   1.2976180e-02
   3.7994757e-02   2.4112206e-02   1.2993196e-02
   3.7218626e-02   2.5293752e-02   1.3010722e-02
   3.6405765e-02   2.6450336e-02   1.3028688e-02
   3.5556976e-02   2.7580817e-02   1.3047023e-02
   3.4673096e-02   2.8684080e-02   1.3065654e-02
   3.3754998e-02   2.9759034e-02   1.3084509e-02
   3.2803588e-02   3.0804620e-02   1.3103513e-02
   3.1819805e-02   3.1819805e-02   1.3122591e-02
   3.0804620e-02   3.2803588e-02   1.3141667e-02
   2.9759034e-02   3.3754998e-02   1.3160666e-02
   2.8684080e-02   3.4673096e-02   1.3179513e-02
   2.7580817e-02   3.5556976e-02   1.3198134e-02
   2.6450336e-02   3.6405765e-02   1.3216455e-02
   2.5293752e-02   3.7218626e-02   1.3234405e-02
   2.4112206e-02   3.7994757e-02   1.3251912e-02
   2.2906864e-02   3.8733391e-02   1.3268907e-02
   2.1678915e-02   3.9433801e-02   1.3285324e-02
   2.0429572e-02   4.0095294e-02   1.3301098e-02
   1.9160068e-02   4.0717217e-02   1.3316166e-02
   1.7871655e-02   4.1298958e-02   1.3330470e-02
   1.6565605e-02   4.1839942e-02   1.3343953e-02
   1.5243206e-02   4.2339635e-02   1.3356562e-02
   1.3905765e-02   4.2797543e-02   1.3368248e-02
   1.2554600e-02   4.3213216e-02   1.3378964e-02
   1.1191045e-02   4.3586242e-02   1.3388668e-02
   9.8164459e-03   4.3916254e-02   1.3397322e-02
   8.4321592e-03   4.4202926e-02   1.3404893e-02
   7.0395509e-03   4.4445975e-02   1.3411350e-02
   5.6399955e-03   4.4645162e-02   1.3416668e-02
   4.2348741e-03   4.4800288e-02   1.3420826e-02
   2.8255734e-03   4.4911203e-02   1.3423807e-02
   1.4134842e-03   4.4977795e-02   1.3425601e-02
   2.7554553e-18   4.5000000e-02   1.3426200e-02
  -1.4134842e-03   4.4977795e-02   1.3425601e-02
  -2.8255734e-03   4.4911203e-02   1.3423807e-02
  -4.2348741e-03   4.4800288e-02   1.3420826e-02
  -5.6399955e-03   4.4645162e-02   1.3416668e-02
  -7.0395509e-03   4.4445975e-02   1.3411350e-02
  -8.4321592e-03   4.4202926e-02   1.3404893e-02
  -9.8164459e-03   4.3916254e-02   1.3397322e-02
  -1.1191045e-02   4.3586242e-02   1.3388668e-02
  -1.2554600e-02   4.3213216e-02   1.3378964e-02
  -1.3905765e-02   4.2797543e-02   1.3368248e-02
  -1.5243206e-02   4.2339635e-02   1.3356562e-02
  -1.6565605e-02   4.1839942e-02   1.3343953e-02
  -1.7871655e-02   4.1298958e-02   1.3330470e-02
  -1.9160068e-02   4.0717217e-02   1.3316166e-02
  -2.0429572e-02   4.0095294e-02   1.3301098e-02
  -2.1678915e-02   3.9433801e-02   1.3285324e-02
  -2.2906864e-02   3.8733391e-02   1.3268907e-02
  -2.4112206e-02   3.7994757e-02   1.3251912e-02
  -2.5293752e-02   3.7218626e-02   1.3234405e-02
  -2.6450336e-02   3.6405765e-02   1.3216455e-02
  -2.7580817e-02   3.5556976e-02   1.3198134e-02
  -2.8684080e-02   3.4673096e-02   1.3179513e-02
  -2.9759034e-02   3.3754998e-02   1.3160666e-02
  -3.0804620e-02   3.2803588e-02   1.3141667e-02
  -3.1819805e-02   3.1819805e-02   1.3122591e-02
  -3.2803588e-02   3.0804620e-02   1.3103513e-02
  -3.3754998e-02   2.9759034e-02   1.3084509e-02
  -3.4673096e-02   2.8684080e-02   1.3065654e-02
  -3.5556976e-02   2.7580817e-02   1.3047023e-02
  -3.6405765e-02   2.6450336e-02   1.3028688e-02
  -3.7218626e-02   2.5293752e-02   1.3010722e-02
  -3.7994757e-02   2.4112206e-02   1.2993196e-02
  -3.8733391e-02   2.2906864e-02   1.2976180e-02
  -3.9433801e-02   2.1678915e-02   1.2959741e-02
  -4.0095294e-02   2.0429572e-02   1.2943944e-02
  -4.0717217e-02   1.9160068e-02   1.2928850e-02
  -4.1298958e-02   1.7871655e-02   1.2914521e-02
  -4.1839942e-02   1.6565605e-02   1.2901013e-02
  -4.2339635e-02   1.5243206e-02   1.2888379e-02
  -4.2797543e-02   1.3905765e-02   1.2876669e-02
  -4.3213216e-02   1.2554600e-02   1.2865929e-02
  -4.3586242e-02   1.1191045e-02   1.2856202e-02
  -4.3916254e-02   9.8164459e-03   1.2847527e-02
  -4.4202926e-02   8.4321592e-03   1.2839938e-02
  -4.4445975e-02   7.0395509e-03   1.2833465e-02
  -4.4645162e-02   5.6399955e-03   1.2828134e-02
  -4.4800288e-02   4.2348741e-03   1.2823965e-02
  -4.4911203e-02   2.8255734e-03   1.2820975e-02
  -4.4977795e-02   1.4134842e-03   1.2819177e-02
  -4.5000000e-02   5.5109106e-18   1.2818577e-02
  -4.4977795e-02  -1.4134842e-03   1.2819177e-02
  -4.4911203e-02  -2.8255734e-03   1.2820975e-02
  -4.4800288e-02  -4.2348741e-03   1.2823965e-02
  -4.4645162e-02  -5.6399955e-03   1.2828134e-02
  -4.4445975e-02  -7.0395509e-03   1.2833465e-02
  -4.4202926e-02  -8.4321592e-03   1.2839938e-02
  -4.3916254e-02  -9.8164459e-03   1.2847527e-02
  -4.3586242e-02  -1.1191045e-02   1.2856202e-02
  -4.3213216e-02  -1.2554600e-02   1.2865929e-02
  -4.2797543e-02  -1.3905765e-02   1.2876669e-02
  -4.2339635e-02  -1.5243206e-02   1.2888379e-02
  -4.1839942e-02  -1.6565605e-02   1.2901013e-02
  -4.1298958e-02  -1.7871655e-02   1.2914521e-02
  -4.0717217e-02  -1.9160068e-02   1.2928850e-02
  -4.0095294e-02  -2.0429572e-02   1.2943944e-02
  -3.9433801e-02  -2.1678915e-02   1.2959741e-02
  -3.8733391e-02  -2.2906864e-02   1.2976180e-02
  -3.7994757e-02  -2.4112206e-02   1.2993196e-02
  -3.7218626e-02  -2.5293752e-02   1.3010722e-02
  -3.6405765e-02  -2.6450336e-02   1.3028688e-02
  -3.5556976e-02  -2.7580817e-02   1.3047023e-02
  -3.4673096e-02  -2.8684080e-02   1.3065654e-02
  -3.3754998e-02  -2.9759034e-02   1.3084509e-02
  -3.2803588e-02  -3.0804620e-02   1.3103513e-02
  -3.1819805e-02  -3.1819805e-02   1.3122591e-02
  -3.0804620e-02  -3.2803588e-02   1.3141667e-02
  -2.9759034e-02  -3.3754998e-02   1.3160666e-02
  -2.8684080e-02  -3.4673096e-02   1.3179513e-02
  -2.7580817e-02  -3.5556976e-02   1.3198134e-02
  -2.6450336e-02  -3.6405765e-02   1.3216455e-02
  -2.5293752e-02  -3.7218626e-02   1.3234405e-02
  -2.4112206e-02  -3.7994757e-02   1.3251912e-02
  -2.2906864e-02  -3.8733391e-02   1.3268907e-02
  -2.1678915e-02  -3.9433801e-02   1.3285324e-02
  -2.0429572e-02  -4.0095294e-02   1.3301098e-02
  -1.9160068e-02  -4.0717217e-02   1.3316166e-02
  -1.7871655e-02  -4.1298958e-02   1.3330470e-02
  -1.6565605e-02  -4.1839942e-02   1.3343953e-02
  -1.5243206e-02  -4.2339635e-02   1.3356562e-02
  -1.3905765e-02  -4.2797543e-02   1.3368248e-02
  -1.2554600e-02  -4.3213216e-02   1.3378964e-02
  -1.1191045e-02  -4.3586242e-02   1.3388668e-02
  -9.8164459e-03  -4.3916254e-02   1.3397322e-02
  -8.4321592e-03  -4.4202926e-02   1.3404893e-02
  -7.0395509e-03  -4.4445975e-02   1.3411350e-02
  -5.6399955e-03  -4.4645162e-02   1.3416668e-02
  -4.2348741e-03  -4.4800288e-02   1.3420826e-02
  -2.8255734e-03  -4.4911203e-02   1.3423807e-02
  -1.4134842e-03  -4.4977795e-02   1.3425601e-02
  -8.2663659e-18  -4.5000000e-02   1.3426200e-02
   1.4134842e-03  -4.4977795e-02   1.3425601e-02
   2.8255734e-03  -4.4911203e-02   1.3423807e-02
   4.2348741e-03  -4.4800288e-02   1.3420826e-02
   5.6399955e-03  -4.4645162e-02   1.3416668e-02
   7.0395509e-03  -4.4445975e-02   1.3411350e-02
   8.4321592e-03  -4.4202926e-02   1.3404893e-02
   9.8164459e-03  -4.3916254e-02   1.3397322e-02
   1.1191045e-02  -4.3586242e-02   1.3388668e-02
   1.2554600e-02  -4.3213216e-02   1.3378964e-02
   1.3905765e-02  -4.2797543e-02   1.3368248e-02
   1.5243206e-02  -4.2339635e-02   1.3356562e-02
   1.6565605e-02  -4.1839942e-02   1.3343953e-02
   1.7871655e-02  -4.1298958e-02   1.3330470e-02
   1.9160068e-02  -4.0717217e-02   1.3316166e-02
   2.0429572e-02  -4.0095294e-02   1.3301098e-02
   2.1678915e-02  -3.9433801e-02   1.3285324e-02
   2.2906864e-02  -3.8733391e-02   1.3268907e-02
   2.4112206e-02  -3.7994757e-02   1.3251912e-02
   2.5293752e-02  -3.7218626e-02   1.3234405e-02
   2.6450336e-02  -3.6405765e-02   1.3216455e-02
   2.7580817e-02  -3.5556976e-02   1.3198134e-02
   2.8684080e-02  -3.4673096e-02   1.3179513e-02
   2.9759034e-02  -3.3754998e-02   1.3160666e-02
   3.0804620e-02  -3.2803588e-02   1.3141667e-02
   3.1819805e-02  -3.1819805e-02   1.3122591e-02
   3.2803588e-02  -3.0804620e-02   1.3103513e-02
   3.3754998e-02  -2.9759034e-02   1.3084509e-02
   3.4673096e-02  -2.8684080e-02   1.3065654e-02
   3.5556976e-02  -2.7580817e-02   1.3047023e-02
   3.6405765e-02  -2.6450336e-02   1.3028688e-02
   3.7218626e-02  -2.5293752e-02   1.3010722e-02
   3.7994757e-02  -2.4112206e-02   1.2993196e-02
   3.8733391e-02  -2.2906864e-02   1.2976180e-02
   3.9433801e-02  -2.1678915e-02   1.2959741e-02
   4.0095294e-02  -2.0429572e-02   1.2943944e-02
   4.0717217e-02  -1.9160068e-02   1.2928850e-02
   4.1298958e-02  -1.7871655e-02   1.2914521e-02
   4.1839942e-02  -1.6565605e-02   1.2901013e-02
   4.2339635e-02  -1.5243206e-02   1.2888379e-02
   4.2797543e-02  -1.3905765e-02   1.2876669e-02
   4.3213216e-02  -1.2554600e-02   1.2865929e-02
   4.3586242e-02  -1.1191045e-02   1.2856202e-02
   4.3916254e-02  -9.8164459e-03   1.2847527e-02
   4.4202926e-02  -8.4321592e-03   1.2839938e-02
   4.4445975e-02  -7.0395509e-03   1.2833465e-02
   4.4645162e-02  -5.6399955e-03   1.2828134e-02
   4.4800288e-02  -4.2348741e-03   1.2823965e-02
   4.4911203e-02  -2.8255734e-03   1.2820975e-02
   4.4977795e-02  -1.4134842e-03   1.2819177e-02
   4.5000000e-02   0.0000000e+00   1.2818577e-02
   5.0000000e-02   0.0000000e+00   1.2628510e-02
   4.9975328e-02   1.5705380e-03   1.2629251e-02
   4.9901336e-02   3.1395260e-03   1.2631472e-02
   4.9778098e-02   4.7054157e-03   1.2635164e-02
   4.9605735e-02   6.2666617e-03   1.2640312e-02
   4.9384417e-02   7.8217233e-03   1.2646896e-02
   4.9114363e-02   9.3690657e-03   1.2654890e-02
   4.8795838e-02   1.0907162e-02   1.2664262e-02
   4.8429158e-02   1.2434494e-02   1.2674974e-02
   4.8014684e-02   1.3949555e-02   1.2686986e-02
   4.7552826e-02   1.5450850e-02   1.2700248e-02
   4.7044038e-02   1.6936896e-02   1.2714708e-02
   4.6488824e-02   1.8406228e-02   1.2730309e-02
   4.5887731e-02   1.9857395e-02   1.2746990e-02
   4.5241353e-02   2.1288965e-02   1.2764684e-02
   4.4550326e-02   2.2699525e-02   1.2783321e-02
   4.3815334e-02   2.4087684e-02   1.2802827e-02
   4.3037101e-02   2.5452071e-02   1.2823126e-02
   4.2216396e-02   2.6791340e-02   1.2844136e-02
   4.1354029e-02   2.8104169e-02   1.2865776e-02
   4.0450850e-02   2.9389263e-02   1.2887958e-02
   3.9507751e-02   3.0645353e-02   1.2910596e-02
   3.8525662e-02   3.1871199e-02   1.2933600e-02
   3.7505553e-02   3.3065593e-02   1.2956879e-02
   3.6448431e-02   3.4227355e-02   1.2980341e-02
   3.5355339e-02   3.5355339e-02   1.3003894e-02
   3.4227355e-02   3.6448431e-02   1.3027444e-02
   3.3065593e-02   3.7505553e-02   1.3050899e-02
   3.1871199e-02   3.8525662e-02   1.3074166e-02
   3.0645353e-02   3.9507751e-02   1.3097154e-02
   2.9389263e-02   4.0450850e-02   1.3119771e-02
   2.8104169e-02   4.1354029e-02   1.3141928e-02
   2.6791340e-02   4.2216396e-02   1.3163539e-02
   2.5452071e-02   4.3037101e-02   1.3184518e-02
   2.4087684e-02   4.3815334e-02   1.3204783e-02
   2.2699525e-02   4.4550326e-02   1.3224253e-02
   2.1288965e-02   4.5241353e-02   1.3242853e-02
   1.9857395e-02   4.5887731e-02   1.3260508e-02
   1.8406228e-02   4.6488824e-02   1.3277150e-02
   1.6936896e-02   4.7044038e-02   1.3292713e-02
   1.5450850e-02   4.7552826e-02   1.3307136e-02
   1.3949555e-02   4.8014684e-02   1.3320362e-02
   1.2434494e-02   4.8429158e-02   1.3332339e-02
   1.0907162e-02   4.8795838e-02   1.3343021e-02
   9.3690657e-03   4.9114363e-02   1.3352364e-02
   7.8217233e-03   4.9384417e-02   1.3360333e-02
   6.2666617e-03   4.9605735e-02   1.3366897e-02
   4.7054157e-03   4.9778098e-02   1.3372028e-02
   3.1395260e-03   4.9901336e-02   1.3375708e-02
   1.5705380e-03   4.9975328e-02   1.3377922e-02
   3.0616170e-18   5.0000000e-02   1.3378661e-02
  -1.5705380e-03   4.9975328e-02   1.3377922e-02
  -3.1395260e-03   4.9901336e-02   1.3375708e-02
  -4.7054157e-03   4.9778098e-02   1.3372028e-02
  -6.2666617e-03   4.9605735e-02   1.3366897e-02
  -7.8217233e-03   4.9384417e-02   1.3360333e-02
  -9.3690657e-03   4.9114363e-02   1.3352364e-02
  -1.0907162e-02   4.8795838e-02   1.3343021e-02
  -1.2434494e-02   4.8429158e-02   1.3332339e-02
  -1.3949555e-02   4.8014684e-02   1.3320362e-02
  -1.5450850e-02   4.7552826e-02   1.3307136e-02
  -1.6936896e-02   4.7044038e-02   1.3292713e-02
  -1.8406228e-02   4.6488824e-02   1.3277150e-02
  -1.9857395e-02   4.5887731e-02   1.3260508e-02
  -2.1288965e-02   4.5241353e-02   1.3242853e-02
  -2.2699525e-02   4.4550326e-02   1.3224253e-02
  -2.4087684e-02   4.3815334e-02   1.3204783e-02
  -2.5452071e-02   4.3037101e-02   1.3184518e-02
  -2.6791340e-02   4.2216396e-02   1.3163539e-02
  -2.8104169e-02   4.1354029e-02   1.3141928e-02
  -2.9389263e-02   4.0450850e-02   1.3119771e-02
  -3.0645353e-02   3.9507751e-02   1.3097154e-02
  -3.1871199e-02   3.8525662e-02   1.3074166e-02
  -3.3065593e-02   3.7505553e-02   1.3050899e-02
  -3.4227355e-02   3.6448431e-02   1.3027444e-02
  -3.5355339e-02   3.5355339e-02   1.3003894e-02
  -3.6448431e-02   3.4227355e-02   1.2980341e-02
  -3.7505553e-02   3.3065593e-02   1.2956879e-02
  -3.8525662e-02   3.1871199e-02   1.2933600e-02
  -3.9507751e-02   3.0645353e-02   1.2910596e-02
  -4.0450850e-02   2.9389263e-02   1.2887958e-02
  -4.1354029e-02   2.8104169e-02   1.2865776e-02
  -4.2216396e-02   2.6791340e-02   1.2844136e-02
  -4.3037101e-02   2.5452071e-02   1.2823126e-02
  -4.3815334e-02   2.4087684e-02   1.2802827e-02
  -4.4550326e-02   2.2699525e-02   1.2783321e-02
  -4.5241353e-02   2.1288965e-02   1.2764684e-02
  -4.5887731e-02   1.9857395e-02   1.2746990e-02
  -4.6488824e-02   1.8406228e-02   1.2730309e-02
  -4.7044038e-02   1.6936896e-02   1.2714708e-02
  -4.7552826e-02   1.5450850e-02   1.2700248e-02
  -4.8014684e-02   1.3949555e-02   1.2686986e-02
  -4.8429158e-02   1.2434494e-02   1.2674974e-02
  -4.8795838e-02   1.0907162e-02   1.2664262e-02
  -4.9114363e-02   9.3690657e-03   1.2654890e-02
  -4.9384417e-02   7.8217233e-03   1.2646896e-02
  -4.9605735e-02   6.2666617e-03   1.2640312e-02
  -4.9778098e-02   4.7054157e-03   1.2635164e-02
  -4.9901336e-02   3.1395260e-03   1.2631472e-02
  -4.9975328e-02   1.5705380e-03   1.2629251e-02
  -5.0000000e-02   6.1232340e-18   1.2628510e-02
  -4.9975328e-02  -1.5705380e-03   1.2629251e-02
  -4.9901336e-02  -3.1395260e-03   1.2631472e-02
  -4.9778098e-02  -4.7054157e-03   1.2635164e-02
  -4.9605735e-02  -6.2666617e-03   1.2640312e-02
  -4.9384417e-02  -7.8217233e-03   1.2646896e-02
  -4.9114363e-02  -9.3690657e-03   1.2654890e-02
  -4.8795838e-02  -1.0907162e-02   1.2664262e-02
  -4.8429158e-02  -1.2434494e-02   1.2674974e-02
  -4.8014684e-02  -1.3949555e-02   1.2686986e-02
  -4.7552826e-02  -1.5450850e-02   1.2700248e-02
  -4.7044038e-02  -1.6936896e-02   1.2714708e-02
  -4.6488824e-02  -1.8406228e-02   1.2730309e-02
  -4.5887731e-02  -1.9857395e-02   1.2746990e-02
  -4.5241353e-02  -2.1288965e-02   1.2764684e-02
  -4.4550326e-02  -2.2699525e-02   1.2783321e-02
  -4.3815334e-02  -2.4087684e-02   1.2802827e-02
  -4.3037101e-02  -2.5452071e-02   1.2823126e-02
  -4.2216396e-02  -2.6791340e-02   1.2844136e-02
  -4.1354029e-02  -2.8104169e-02   1.2865776e-02
  -4.0450850e-02  -2.9389263e-02   1.2887958e-02
  -3.9507751e-02  -3.0645353e-02   1.2910596e-02
  -3.8525662e-02  -3.1871199e-02   1.2933600e-02
  -3.7505553e-02  -3.3065593e-02   1.2956879e-02
  -3.6448431e-02  -3.4227355e-02   1.2980341e-02
  -3.5355339e-02  -3.5355339e-02   1.3003894e-02
  -3.4227355e-02  -3.6448431e-02   1.3027444e-02
  -3.3065593e-02  -3.7505553e-02   1.3050899e-02
  -3.1871199e-02  -3.8525662e-02   1.3074166e-02
  -3.0645353e-02  -3.9507751e-02   1.3097154e-02
  -2.9389263e-02  -4.0450850e-02   1.3119771e-02
  -2.8104169e-02  -4.1354029e-02   1.3141928e-02
  -2.6791340e-02  -4.2216396e-02   1.3163539e-02
  -2.5452071e-02  -4.3037101e-02   1.3184518e-02
  -2.4087684e-02  -4.3815334e-02   1.3204783e-02
  -2.2699525e-02  -4.4550326e-02   1.3224253e-02
  -2.1288965e-02  -4.5241353e-02   1.3242853e-02
  -1.9857395e-02  -4.5887731e-02   1.3260508e-02
  -1.8406228e-02  -4.6488824e-02   1.3277150e-02
  -1.6936896e-02  -4.7044038e-02   1.3292713e-02
  -1.5450850e-02  -4.7552826e-02   1.3307136e-02
  -1.3949555e-02  -4.8014684e-02   1.3320362e-02
  -1.2434494e-02  -4.8429158e-02   1.3332339e-02
  -1.0907162e-02  -4.8795838e-02   1.3343021e-02
  -9.3690657e-03  -4.9114363e-02   1.3352364e-02
  -7.8217233e-03  -4.9384417e-02   1.3360333e-02
  -6.2666617e-03  -4.9605735e-02   1.3366897e-02
  -4.7054157e-03  -4.9778098e-02   1.3372028e-02
  -3.1395260e-03  -4.9901336e-02   1.3375708e-02
  -1.5705380e-03  -4.9975328e-02   1.3377922e-02
  -9.1848510e-18  -5.0000000e-02   1.3378661e-02
   1.5705380e-03  -4.9975328e-02   1.3377922e-02
   3.1395260e-03  -4.9901336e-02   1.3375708e-02
   4.7054157e-03  -4.9778098e-02   1.3372028e-02
   6.2666617e-03  -4.9605735e-02   1.3366897e-02
   7.8217233e-03  -4.9384417e-02   1.3360333e-02
   9.3690657e-03  -4.9114363e-02   1.3352364e-02
   1.0907162e-02  -4.8795838e-02   1.3343021e-02
   1.2434494e-02  -4.8429158e-02   1.3332339e-02
   1.3949555e-02  -4.8014684e-02   1.3320362e-02
   1.5450850e-02  -4.7552826e-02   1.3307136e-02
   1.6936896e-02  -4.7044038e-02   1.3292713e-02
   1.8406228e-02  -4.6488824e-02   1.3277150e-02
   1.9857395e-02  -4.5887731e-02   1.3260508e-02
   2.1288965e-02  -4.5241353e-02   1.3242853e-02
   2.2699525e-02  -4.4550326e-02   1.3224253e-02
   2.4087684e-02  -4.3815334e-02   1.3204783e-02
   2.5452071e-02  -4.3037101e-02   1.3184518e-02
   2.6791340e-02  -4.2216396e-02   1.3163539e-02
   2.8104169e-02  -4.1354029e-02   1.3141928e-02
   2.9389263e-02  -4.0450850e-02   1.3119771e-02
   3.0645353e-02  -3.9507751e-02   1.3097154e-02
   3.1871199e-02  -3.8525662e-02   1.3074166e-02
   3.3065593e-02  -3.7505553e-02   1.3050899e-02
   3.4227355e-02  -3.6448431e-02   1.3027444e-02
   3.5355339e-02  -3.5355339e-02   1.3003894e-02
   3.6448431e-02  -3.4227355e-02   1.2980341e-02
   3.7505553e-02  -3.3065593e-02   1.2956879e-02
   3.8525662e-02  -3.1871199e-02   1.2933600e-02
   3.9507751e-02  -3.0645353e-02   1.2910596e-02
   4.0450850e-02  -2.9389263e-02   1.2887958e-02
   4.1354029e-02  -2.8104169e-02   1.2865776e-02
   4.2216396e-02  -2.6791340e-02   1.2844136e-02
   4.3037101e-02  -2.5452071e-02   1.2823126e-02
   4.3815334e-02  -2.4087684e-02   1.2802827e-02
   4.4550326e-02  -2.2699525e-02   1.2783321e-02
   4.5241353e-02  -2.1288965e-02   1.2764684e-02
   4.5887731e-02  -1.9857395e-02   1.2746990e-02
   4.6488824e-02  -1.8406228e-02   1.2730309e-02
   4.7044038e-02  -1.6936896e-02   1.2714708e-02
   4.7552826e-02  -1.5450850e-02   1.2700248e-02
   4.8014684e-02  -1.3949555e-02   1.2686986e-02
   4.8429158e-02  -1.2434494e-02   1.2674974e-02
   4.8795838e-02  -1.0907162e-02   1.2664262e-02
   4.9114363e-02  -9.3690657e-03   1.2654890e-02
   4.9384417e-02  -7.8217233e-03   1.2646896e-02
   4.9605735e-02  -6.2666617e-03   1.2640312e-02
   4.9778098e-02  -4.7054157e-03   1.2635164e-02
   4.9901336e-02  -3.1395260e-03   1.2631472e-02
   4.9975328e-02  -1.5705380e-03   1.2629251e-02
   5.0000000e-02   0.0000000e+00   1.2628510e-02


==> ResultsRev/myFile.txt <==
0	1
1	2
2	2
3	3
4	5
5	10
6	14
7	21
8	37
9	51
10	85
11	107
12	159
13	235
14	309
15	435
16	579
17	783
18	1065
19	1371
20	1847
21	2369


==> ResultsRev/pkte210.txt <==
0	1	1	1	1
1	2	2	3.8019	1.5174
2	2	3	9.7746	2.3026
3	11	7	21.132	3.494
4	17	12	41.157	5.3019
5	39	22	74.571	8.0452
6	69	38	128	12.208
7	129	63	210.55	18.525
8	221	100	334.51	28.11
9	361	157	516.22	42.655
10	643	244	777.06	64.726
11	1057	365	1144.7	98.217
12	1701	534	1654.7	149.04
13	2547	776	2351.9	226.15
14	3945	1111	3292.7	343.17
15	6069	1570	4547.3	520.74
16	8773	2171	6202.7	790.18
17	12451	2980	8365.2	1199
18	17505	4045	11165	1819.5
19	25483	5443	14759	2760.9
20	36045	7250	19336	4189.4


==> ResultsRev/pkte2100.txt <==
0	1	1	1	1
1	2	2	5.1478	2.146
2	2	3	17.886	4.6052
3	11	7	52.159	9.8825
4	17	12	136.77	21.208
5	39	22	333.06	45.511
6	77	42	767	97.665
7	165	81	1689.7	209.58
8	323	150	3589.2	449.76
9	651	283	7392.8	965.17
10	1337	530	14829	2071.2
11	2581	924	29063	4444.8
12	4993	1593	55800	9538.4
13	9267	2729	1.0518e+05	20469
14	17373	4674	1.9498e+05	43926
15	32317	7957	3.5602e+05	94263
16	59401	13435	6.4108e+05	2.0229e+05
17	1.0768e+05	22517	1.1397e+06	4.341e+05
18	1.9407e+05	37439	2.0022e+06	9.3156e+05
19	3.484e+05	61602	3.4788e+06	1.9991e+06
20	6.1766e+05	1.0015e+05	5.9824e+06	4.29e+06


==> ResultsRev/pkte3100.txt <==
0	1	1	1	1
1	2	2	4.0297	1.6637
2	2	3	11.239	2.768
3	5	5	26.788	4.6052
4	11	8	58.199	7.6617
5	17	12	118.7	12.747
6	25	18	230.99	21.208
7	41	29	433.28	35.284
8	79	45	788.7	58.702
9	127	69	1400.1	97.665
10	209	109	2432.5	162.49
11	353	171	4147.9	270.33
12	557	264	6957.2	449.76
13	921	404	11499	748.28
14	1489	625	18754	1244.9
15	2461	948	30221	2071.2
16	3809	1400	48166	3446
17	6005	2046	75993	5733.1
18	9449	2979	1.1878e+05	9538.4
19	14569	4329	1.8405e+05	15869
20	22609	6283	2.8289e+05	26402
21	34757	9071	4.3151e+05	43926
22	53407	13036	6.5355e+05	73081
23	81235	18725	9.8321e+05	1.2159e+05


==> ResultsRev/pkte4100.txt <==
0	1	1	1	1
1	2	2	3.5115	1.4649
2	2	3	8.6395	2.146
3	3	4	18.332	3.1437
4	5	6	35.714	4.6052
5	10	8	65.699	6.7462
6	14	12	115.88	9.8825
7	21	18	197.83	14.477
8	37	26	328.94	21.208
9	51	37	535.06	31.067
10	85	51	854.21	45.511
11	113	70	1341.8	66.669
12	177	96	2078.1	97.665
13	273	137	3177.8	143.07
14	379	195	4804.5	209.58
15	573	278	7189.7	307.02
16	827	383	10659	449.76
17	1209	529	15666	658.86
18	1763	735	22843	965.17
19	2525	1020	33064	1413.9


==> ResultsRev/pointsMat52.txt <==
       1 1.0000000000e+00 3.9044297125e+00 4.0563905301e+28 1.0000000000e+00 1.0000000000e+00 1.0000000000e+00
       2 3.0000000000e+00 1.1852581006e+01 4.5441770581e+28 4.0000000000e+00 5.0000000000e+00 6.0000000000e+00
       3 6.0000000000e+00 3.1237526138e+01 5.0895968793e+28 2.4000000000e+01 1.2000000000e+01 1.8000000000e+01
       4 1.0000000000e+01 7.4909766284e+01 5.6993390172e+28 7.2000000000e+01 2.5000000000e+01 4.0000000000e+01
       5 1.8000000000e+01 1.6763671789e+02 6.3808549006e+28 5.7600000000e+02 5.4000000000e+01 1.0800000000e+02
       6 3.4000000000e+01 3.5554810316e+02 7.1424436798e+28 1.1520000000e+04 1.2200000000e+02 2.7200000000e+02
       7 5.7000000000e+01 7.2213447565e+02 7.9933469126e+28 1.8432000000e+05 2.4100000000e+02 5.1300000000e+02
       8 9.8000000000e+01 1.4148475224e+03 8.9438536309e+28 1.7694720000e+07 4.8000000000e+02 1.1760000000e+03
       9 1.6400000000e+02 2.6886070157e+03 1.0005416905e+29 5.2848230400e+09 9.3000000000e+02 2.6240000000e+03
      10 2.7600000000e+02 4.9759209822e+03 1.1190783140e+29 1.2176232284e+13 1.7920000000e+03 4.9680000000e+03
      11 4.6400000000e+02 8.9984067614e+03 1.2514135468e+29 6.8398419341e+17 3.4250000000e+03 1.1136000000e+04
      12 7.6200000000e+02 1.5942025082e+04 1.3991252743e+29 3.3093891214e+22 6.3520000000e+03 2.4384000000e+04
      13 1.2100000000e+03 2.7729392988e+04 1.5639685811e+29 9.9281673641e+22 1.1431000000e+04 4.3560000000e+04
      14 1.9290000000e+03 4.7438658627e+04 1.7478952888e+29 3.7821589959e+23 2.0669000000e+04 9.2592000000e+04
      15 3.0430000000e+03 7.9941756720e+04 1.9530756085e+29 1.6381476151e+24 3.6893000000e+04 1.6432200000e+05
      16 4.7350000000e+03 1.3286842896e+05 2.1819221318e+29 8.2931223014e+24 6.4660000000e+04 3.4092000000e+05
      17 7.3310000000e+03 2.1805037361e+05 2.4371164100e+29 6.4621732218e+25 1.1250300000e+05 5.8648000000e+05
      18 1.1254000000e+04 3.5366807147e+05 2.7216383927e+29 6.6156498359e+26 1.9394800000e+05 1.0803840000e+06
      19 1.7150000000e+04 5.6741918948e+05 3.0387990298e+29 1.0361503132e+28 3.3152400000e+05 2.0580000000e+06
      20 2.5962000000e+04 9.0116290952e+05 3.3922763703e+29 1.5064031476e+29 5.6114800000e+05 3.7385280000e+06
      21 3.9068000000e+04 1.4176839711e+06 3.7861555245e+29 6.8762831990e+30 9.4162100000e+05 7.0322400000e+06
      22 5.8376000000e+04 2.2104839089e+06 4.2249728969e+29 3.3844206370e+32 1.5686140000e+06 1.1208192000e+07
      23 8.6748000000e+04 3.4178723303e+06 4.7137651372e+29 2.4055615783e+34 2.5979470000e+06 2.0819520000e+07
      24 1.2808800000e+05 5.2431350954e+06 5.2581233023e+29 5.3374572108e+35 4.2693480000e+06 3.6889344000e+07
      25 1.8816000000e+05 7.9832486387e+06 5.8642527752e+29 1.7031202496e+36 6.9718480000e+06 6.0211200000e+07
      26 2.7489000000e+05 1.2069556951e+07 6.5390395405e+29 6.4117468221e+36 1.1312238000e+07 1.0555776000e+08
      27 3.9959700000e+05 1.8125118766e+07 7.2901234776e+29 1.9532337601e+37 1.8248046000e+07 1.9180656000e+08
      28 5.7824100000e+05 2.7045185428e+07 8.1259794019e+29 8.1023030050e+37 2.9273771000e+07 2.9605939200e+08
      29 8.3312700000e+05 4.0109641483e+07 9.0560066578e+29 6.0071210026e+38 4.6709522000e+07 4.9987620000e+08
      30 1.1951960000e+06 5.9139437443e+07 1.0090628147e+30 2.0557702987e+39 7.4150241000e+07 8.6054112000e+08
      31 1.7071320000e+06 8.6713340613e+07 1.1241399771e+30 1.6262646332e+40 1.1710723800e+08 1.3110773760e+09
      32 2.4286160000e+06 1.2646708438e+08 1.2521131359e+30 1.0769103368e+41 1.8407544700e+08 2.3314713600e+09
      33 3.4416000000e+06 1.8350467983e+08 1.3944020262e+30 1.4271160948e+42 2.8802398900e+08 3.7169280000e+09
      34 4.8587310000e+06 2.6496188137e+08 1.5525798927e+30 1.3602768342e+43 4.4870676300e+08 6.2191756800e+09
      35 6.8340050000e+06 3.8077537309e+08 1.7283897869e+30 1.7445812037e+44 6.9603559600e+08 9.8409672000e+09
      36 9.5781790000e+06 5.4472920862e+08 1.9237625634e+30 9.2629764089e+44 1.0751362140e+09 1.5325086400e+10
      37 1.3378425000e+07 7.7587375011e+08 2.1408367474e+30 2.3707430247e+45 1.6540965160e+09 2.5686576000e+10
      38 1.8625438000e+07 1.1004435645e+09 2.3819804667e+30 7.8716076991e+45 2.5350538100e+09 4.0230946080e+10
      39 2.5847631000e+07 1.5544417138e+09 2.6498156566e+30 1.9256910107e+46 3.8706579490e+09 6.6169935360e+10
      40 3.5759271000e+07 2.1871115410e+09 2.9472447689e+30 6.2406653125e+46 5.8884566000e+09 1.0298670048e+11


==> ResultsRev/pointsMat72.txt <==
       1 1.0000000000e+00 3.4966816731e+00 2.9355840748e+13 1.0000000000e+00 1.0000000000e+00 1.0000000000e+00
       2 3.0000000000e+00 9.5120329456e+00 3.3366467181e+13 4.0000000000e+00 5.0000000000e+00 6.0000000000e+00
       3 5.0000000000e+00 2.2492627093e+01 3.7904391893e+13 1.2000000000e+01 1.0000000000e+01 1.5000000000e+01
       4 1.0000000000e+01 4.8459987274e+01 4.3036252410e+13 7.2000000000e+01 2.5000000000e+01 4.0000000000e+01
       5 1.7000000000e+01 9.7557142857e+01 4.8836770771e+13 2.8800000000e+02 5.2000000000e+01 1.0200000000e+02
       6 2.8000000000e+01 1.8636727798e+02 5.5389693849e+13 1.9200000000e+03 1.0100000000e+02 2.2400000000e+02
       7 4.8000000000e+01 3.4133219626e+02 6.2788838363e+13 1.1520000000e+04 2.0900000000e+02 4.3200000000e+02
       8 7.5000000000e+01 6.0371850621e+02 7.1139251735e+13 2.7648000000e+05 3.8000000000e+02 9.0000000000e+02
       9 1.2500000000e+02 1.0367381327e+03 8.0558501069e+13 7.7414400000e+06 7.3500000000e+02 2.0000000000e+03
      10 1.9800000000e+02 1.7356378644e+03 9.1178103749e+13 2.4772608000e+08 1.3430000000e+03 3.5640000000e+03
      11 3.0800000000e+02 2.8418437671e+03 1.0314511455e+14 1.3589544960e+10 2.4320000000e+03 7.3920000000e+03
      12 4.7700000000e+02 4.5625973730e+03 1.1662388562e+14 6.8491306598e+11 4.2820000000e+03 1.5264000000e+04
      13 7.1400000000e+02 7.1979726197e+03 1.3179801732e+14 1.2842119987e+12 7.3790000000e+03 2.5704000000e+04
      14 1.0720000000e+03 1.1177741501e+04 1.4887251975e+14 3.2614907904e+12 1.2592000000e+04 5.1456000000e+04
      15 1.5840000000e+03 1.7111294263e+04 1.6807620665e+14 1.0594748989e+13 2.1123000000e+04 8.5536000000e+04
      16 2.3170000000e+03 2.5854755872e+04 1.8966434556e+14 3.1784246968e+13 3.4985000000e+04 1.6682400000e+05
      17 3.3660000000e+03 3.8600622294e+04 2.1392159060e+14 1.3209037701e+14 5.7449000000e+04 2.6928000000e+05
      18 4.8600000000e+03 5.6996726077e+04 2.4116522642e+14 4.0246286746e+14 9.3579000000e+04 4.6656000000e+05
      19 6.9440000000e+03 8.3303201691e+04 2.7174875517e+14 1.8593784476e+15 1.5051000000e+05 8.3328000000e+05
      20 9.8460000000e+03 1.2059844271e+05 3.0606586093e+14 6.7581255116e+15 2.4020400000e+05 1.4178240000e+06
      21 1.3861000000e+04 1.7304792862e+05 3.4455478972e+14 3.3324360782e+16 3.7878100000e+05 2.2177600000e+06
      22 1.9450000000e+04 2.4625337353e+05 3.8770318669e+14 1.2694994584e+17 5.9548200000e+05 3.7344000000e+06
      23 2.7020000000e+04 3.4770406168e+05 4.3605343614e+14 1.7328667607e+18 9.2476000000e+05 5.8363200000e+06
      24 3.7396000000e+04 4.8735766489e+05 4.9020855420e+14 2.7003840354e+18 1.4303510000e+06 9.5733760000e+06
      25 5.1384000000e+04 6.7838449862e+05 5.5083868913e+14 5.4526985329e+18 2.1914860000e+06 1.4798592000e+07
      26 7.0323000000e+04 9.3811732167e+05 6.1868828892e+14 9.2375128087e+18 3.3416740000e+06 2.5316280000e+07
      27 9.5696000000e+04 1.2892587231e+06 6.9458400167e+14 3.3768685592e+19 5.0611400000e+06 3.6747264000e+07
      28 1.2958700000e+05 1.7614102287e+06 7.7944338062e+14 5.2660718273e+19 7.6200520000e+06 6.2201760000e+07
      29 1.7465700000e+05 2.3930019255e+06 8.7428447191e+14 1.2170477112e+20 1.1405306000e+07 9.4314780000e+07
      30 2.3438200000e+05 3.2337191492e+06 9.8023637081e+14 3.0172641173e+20 1.6980148000e+07 1.4062920000e+08
      31 3.1319700000e+05 4.3475442022e+06 1.0985508400e+15 9.7357055519e+20 2.5152605000e+07 2.2550184000e+08
      32 4.1669500000e+05 5.8165568670e+06 1.2306150918e+15 2.1145423823e+21 3.7057091000e+07 3.3335600000e+08
      33 5.5224100000e+05 7.7456684777e+06 1.3779658464e+15 4.9125732114e+21 5.4343925000e+07 5.3015136000e+08
      34 7.2916200000e+05 1.0268501466e+07 1.5423047872e+15 2.6234910079e+22 7.9320144000e+07 7.8749496000e+08
      35 9.5914900000e+05 1.3554670750e+07 1.7255155464e+15 4.8583166814e+22 1.1526835500e+08 1.1509788000e+09
      36 1.2570960000e+06 1.7818776403e+07 1.9296823660e+15 1.0958609056e+23 1.6676977600e+08 1.8102182400e+09
      37 1.6419170000e+06 2.3331480225e+07 2.1571105918e+15 1.8005603490e+23 2.4028825100e+08 2.6270672000e+09
      38 2.1374280000e+06 3.0433114033e+07 2.4103491722e+15 3.1194708047e+23 3.4478557000e+08 3.8473704000e+09
      39 2.7737040000e+06 3.9550356645e+07 2.6922153510e+15 5.1628741563e+23 4.9284491600e+08 5.5917872640e+09
      40 3.5880550000e+06 5.1216622184e+07 3.0058217561e+15 9.3484141102e+23 7.0179665000e+08 8.2668787200e+09


==> ResultsRev/varPlotData.dat <==
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00   0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
  -0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00  -0.0000000e+00   5.6193515e-08
   0.0000000e+00   0.0000000e+00   5.6193515e-08
   5.0000000e-03   0.0000000e+00   5.8931207e-08
   4.9975328e-03   1.5705380e-04   5.8934602e-08
   4.9901336e-03   3.1395260e-04   5.8944774e-08
   4.9778098e-03   4.7054157e-04   5.8961682e-08
   4.9605735e-03   6.2666617e-04   5.8985261e-08
   4.9384417e-03   7.8217233e-04   5.9015416e-08
   4.9114363e-03   9.3690657e-04   5.9052030e-08
   4.8795838e-03   1.0907162e-03   5.9094957e-08
   4.8429158e-03   1.2434494e-03   5.9144029e-08
   4.8014684e-03   1.3949555e-03   5.9199052e-08
   4.7552826e-03   1.5450850e-03   5.9259809e-08
   4.7044038e-03   1.6936896e-03   5.9326061e-08
   4.6488824e-03   1.8406228e-03   5.9397546e-08
   4.5887731e-03   1.9857395e-03   5.9473983e-08
   4.5241353e-03   2.1288965e-03   5.9555070e-08
   4.4550326e-03   2.2699525e-03   5.9640487e-08
   4.3815334e-03   2.4087684e-03   5.9729897e-08
   4.3037101e-03   2.5452071e-03   5.9822948e-08
   4.2216396e-03   2.6791340e-03   5.9919273e-08
   4.1354029e-03   2.8104169e-03   6.0018491e-08
   4.0450850e-03   2.9389263e-03   6.0120212e-08
   3.9507751e-03   3.0645353e-03   6.0224034e-08
   3.8525662e-03   3.1871199e-03   6.0329548e-08
   3.7505553e-03   3.3065593e-03   6.0436336e-08
   3.6448431e-03   3.4227355e-03   6.0543978e-08
   3.5355339e-03   3.5355339e-03   6.0652050e-08
   3.4227355e-03   3.6448431e-03   6.0760124e-08
   3.3065593e-03   3.7505553e-03   6.0867774e-08
   3.1871199e-03   3.8525662e-03   6.0974575e-08
   3.0645353e-03   3.9507751e-03   6.1080105e-08
   2.9389263e-03   4.0450850e-03   6.1183948e-08
   2.8104169e-03   4.1354029e-03   6.1285695e-08
   2.6791340e-03   4.2216396e-03   6.1384943e-08
   2.5452071e-03   4.3037101e-03   6.1481300e-08
   2.4087684e-03   4.3815334e-03   6.1574386e-08
   2.2699525e-03   4.4550326e-03   6.1663833e-08
   2.1288965e-03   4.5241353e-03   6.1749289e-08
   1.9857395e-03   4.5887731e-03   6.1830415e-08
   1.8406228e-03   4.6488824e-03   6.1906892e-08
   1.6936896e-03   4.7044038e-03   6.1978417e-08
   1.5450850e-03   4.7552826e-03   6.2044707e-08
   1.3949555e-03   4.8014684e-03   6.2105502e-08
   1.2434494e-03   4.8429158e-03   6.2160560e-08
   1.0907162e-03   4.8795838e-03   6.2209664e-08
   9.3690657e-04   4.9114363e-03   6.2252621e-08
   7.8217233e-04   4.9384417e-03   6.2289260e-08
   6.2666617e-04   4.9605735e-03   6.2319437e-08
   4.7054157e-04   4.9778098e-03   6.2343032e-08
   3.1395260e-04   4.9901336e-03   6.2359953e-08
   1.5705380e-04   4.9975328e-03   6.2370132e-08
   3.0616170e-19   5.0000000e-03   6.2373530e-08
  -1.5705380e-04   4.9975328e-03   6.2370132e-08
  -3.1395260e-04   4.9901336e-03   6.2359953e-08
  -4.7054157e-04   4.9778098e-03   6.2343032e-08
  -6.2666617e-04   4.9605735e-03   6.2319437e-08
  -7.8217233e-04   4.9384417e-03   6.2289260e-08
  -9.3690657e-04   4.9114363e-03   6.2252621e-08
  -1.0907162e-03   4.8795838e-03   6.2209664e-08
  -1.2434494e-03   4.8429158e-03   6.2160560e-08
  -1.3949555e-03   4.8014684e-03   6.2105502e-08
  -1.5450850e-03   4.7552826e-03   6.2044707e-08
  -1.6936896e-03   4.7044038e-03   6.1978417e-08
  -1.8406228e-03   4.6488824e-03   6.1906892e-08
  -1.9857395e-03   4.5887731e-03   6.1830415e-08
  -2.1288965e-03   4.5241353e-03   6.1749289e-08
  -2.2699525e-03   4.4550326e-03   6.1663833e-08
  -2.4087684e-03   4.3815334e-03   6.1574386e-08
  -2.5452071e-03   4.3037101e-03   6.1481300e-08
  -2.6791340e-03   4.2216396e-03   6.1384942e-08
  -2.8104169e-03   4.1354029e-03   6.1285695e-08
  -2.9389263e-03   4.0450850e-03   6.1183948e-08
  -3.0645353e-03   3.9507751e-03   6.1080105e-08
  -3.1871199e-03   3.8525662e-03   6.0974574e-08
  -3.3065593e-03   3.7505553e-03   6.0867773e-08
  -3.4227355e-03   3.6448431e-03   6.0760124e-08
  -3.5355339e-03   3.5355339e-03   6.0652050e-08
  -3.6448431e-03   3.4227355e-03   6.0543978e-08
  -3.7505553e-03   3.3065593e-03   6.0436336e-08
  -3.8525662e-03   3.1871199e-03   6.0329547e-08
  -3.9507751e-03   3.0645353e-03   6.0224034e-08
  -4.0450850e-03   2.9389263e-03   6.0120212e-08
  -4.1354029e-03   2.8104169e-03   6.0018491e-08
  -4.2216396e-03   2.6791340e-03   5.9919272e-08
  -4.3037101e-03   2.5452071e-03   5.9822948e-08
  -4.3815334e-03   2.4087684e-03   5.9729897e-08
  -4.4550326e-03   2.2699525e-03   5.9640486e-08
  -4.5241353e-03   2.1288965e-03   5.9555069e-08
  -4.5887731e-03   1.9857395e-03   5.9473983e-08
  -4.6488824e-03   1.8406228e-03   5.9397546e-08
  -4.7044038e-03   1.6936896e-03   5.9326061e-08
  -4.7552826e-03   1.5450850e-03   5.9259809e-08
  -4.8014684e-03   1.3949555e-03   5.9199052e-08
  -4.8429158e-03   1.2434494e-03   5.9144029e-08
  -4.8795838e-03   1.0907162e-03   5.9094957e-08
  -4.9114363e-03   9.3690657e-04   5.9052029e-08
  -4.9384417e-03   7.8217233e-04   5.9015416e-08
  -4.9605735e-03   6.2666617e-04   5.8985260e-08
  -4.9778098e-03   4.7054157e-04   5.8961682e-08
  -4.9901336e-03   3.1395260e-04   5.8944773e-08
  -4.9975328e-03   1.5705380e-04   5.8934602e-08
  -5.0000000e-03   6.1232340e-19   5.8931207e-08
  -4.9975328e-03  -1.5705380e-04   5.8934602e-08
  -4.9901336e-03  -3.1395260e-04   5.8944773e-08
  -4.9778098e-03  -4.7054157e-04   5.8961682e-08
  -4.9605735e-03  -6.2666617e-04   5.8985260e-08
  -4.9384417e-03  -7.8217233e-04   5.9015416e-08
  -4.9114363e-03  -9.3690657e-04   5.9052029e-08
  -4.8795838e-03  -1.0907162e-03   5.9094957e-08
  -4.8429158e-03  -1.2434494e-03   5.9144029e-08
  -4.8014684e-03  -1.3949555e-03   5.9199052e-08
  -4.7552826e-03  -1.5450850e-03   5.9259809e-08
  -4.7044038e-03  -1.6936896e-03   5.9326061e-08
  -4.6488824e-03  -1.8406228e-03   5.9397546e-08
  -4.5887731e-03  -1.9857395e-03   5.9473983e-08
  -4.5241353e-03  -2.1288965e-03   5.9555069e-08
  -4.4550326e-03  -2.2699525e-03   5.9640486e-08
  -4.3815334e-03  -2.4087684e-03   5.9729896e-08
  -4.3037101e-03  -2.5452071e-03   5.9822947e-08
  -4.2216396e-03  -2.6791340e-03   5.9919272e-08
  -4.1354029e-03  -2.8104169e-03   6.0018491e-08
  -4.0450850e-03  -2.9389263e-03   6.0120212e-08
  -3.9507751e-03  -3.0645353e-03   6.0224034e-08
  -3.8525662e-03  -3.1871199e-03   6.0329547e-08
  -3.7505553e-03  -3.3065593e-03   6.0436336e-08
  -3.6448431e-03  -3.4227355e-03   6.0543978e-08
  -3.5355339e-03  -3.5355339e-03   6.0652049e-08
  -3.4227355e-03  -3.6448431e-03   6.0760123e-08
  -3.3065593e-03  -3.7505553e-03   6.0867773e-08
  -3.1871199e-03  -3.8525662e-03   6.0974574e-08
  -3.0645353e-03  -3.9507751e-03   6.1080104e-08
  -2.9389263e-03  -4.0450850e-03   6.1183948e-08
  -2.8104169e-03  -4.1354029e-03   6.1285694e-08
  -2.6791340e-03  -4.2216396e-03   6.1384942e-08
  -2.5452071e-03  -4.3037101e-03   6.1481299e-08
  -2.4087684e-03  -4.3815334e-03   6.1574385e-08
  -2.2699525e-03  -4.4550326e-03   6.1663833e-08
  -2.1288965e-03  -4.5241353e-03   6.1749288e-08
  -1.9857395e-03  -4.5887731e-03   6.1830415e-08
  -1.8406228e-03  -4.6488824e-03   6.1906891e-08
  -1.6936896e-03  -4.7044038e-03   6.1978416e-08
  -1.5450850e-03  -4.7552826e-03   6.2044707e-08
  -1.3949555e-03  -4.8014684e-03   6.2105501e-08
  -1.2434494e-03  -4.8429158e-03   6.2160559e-08
  -1.0907162e-03  -4.8795838e-03   6.2209664e-08
  -9.3690657e-04  -4.9114363e-03   6.2252620e-08
  -7.8217233e-04  -4.9384417e-03   6.2289259e-08
  -6.2666617e-04  -4.9605735e-03   6.2319436e-08
  -4.7054157e-04  -4.9778098e-03   6.2343032e-08
  -3.1395260e-04  -4.9901336e-03   6.2359953e-08
  -1.5705380e-04  -4.9975328e-03   6.2370132e-08
  -9.1848510e-19  -5.0000000e-03   6.2373529e-08
   1.5705380e-04  -4.9975328e-03   6.2370132e-08
   3.1395260e-04  -4.9901336e-03   6.2359953e-08
   4.7054157e-04  -4.9778098e-03   6.2343032e-08
   6.2666617e-04  -4.9605735e-03   6.2319436e-08
   7.8217233e-04  -4.9384417e-03   6.2289259e-08
   9.3690657e-04  -4.9114363e-03   6.2252620e-08
   1.0907162e-03  -4.8795838e-03   6.2209664e-08
   1.2434494e-03  -4.8429158e-03   6.2160559e-08
   1.3949555e-03  -4.8014684e-03   6.2105501e-08
   1.5450850e-03  -4.7552826e-03   6.2044707e-08
   1.6936896e-03  -4.7044038e-03   6.1978416e-08
   1.8406228e-03  -4.6488824e-03   6.1906891e-08
   1.9857395e-03  -4.5887731e-03   6.1830415e-08
   2.1288965e-03  -4.5241353e-03   6.1749288e-08
   2.2699525e-03  -4.4550326e-03   6.1663833e-08
   2.4087684e-03  -4.3815334e-03   6.1574385e-08
   2.5452071e-03  -4.3037101e-03   6.1481299e-08
   2.6791340e-03  -4.2216396e-03   6.1384942e-08
   2.8104169e-03  -4.1354029e-03   6.1285694e-08
   2.9389263e-03  -4.0450850e-03   6.1183948e-08
   3.0645353e-03  -3.9507751e-03   6.1080105e-08
   3.1871199e-03  -3.8525662e-03   6.0974574e-08
   3.3065593e-03  -3.7505553e-03   6.0867773e-08
   3.4227355e-03  -3.6448431e-03   6.0760123e-08
   3.5355339e-03  -3.5355339e-03   6.0652049e-08
   3.6448431e-03  -3.4227355e-03   6.0543978e-08
   3.7505553e-03  -3.3065593e-03   6.0436336e-08
   3.8525662e-03  -3.1871199e-03   6.0329547e-08
   3.9507751e-03  -3.0645353e-03   6.0224034e-08
   4.0450850e-03  -2.9389263e-03   6.0120212e-08
   4.1354029e-03  -2.8104169e-03   6.0018491e-08
   4.2216396e-03  -2.6791340e-03   5.9919272e-08
   4.3037101e-03  -2.5452071e-03   5.9822948e-08
   4.3815334e-03  -2.4087684e-03   5.9729897e-08
   4.4550326e-03  -2.2699525e-03   5.9640486e-08
   4.5241353e-03  -2.1288965e-03   5.9555069e-08
   4.5887731e-03  -1.9857395e-03   5.9473983e-08
   4.6488824e-03  -1.8406228e-03   5.9397546e-08
   4.7044038e-03  -1.6936896e-03   5.9326061e-08
   4.7552826e-03  -1.5450850e-03   5.9259809e-08
   4.8014684e-03  -1.3949555e-03   5.9199052e-08
   4.8429158e-03  -1.2434494e-03   5.9144029e-08
   4.8795838e-03  -1.0907162e-03   5.9094957e-08
   4.9114363e-03  -9.3690657e-04   5.9052030e-08
   4.9384417e-03  -7.8217233e-04   5.9015416e-08
   4.9605735e-03  -6.2666617e-04   5.8985260e-08
   4.9778098e-03  -4.7054157e-04   5.8961682e-08
   4.9901336e-03  -3.1395260e-04   5.8944774e-08
   4.9975328e-03  -1.5705380e-04   5.8934602e-08
   5.0000000e-03   0.0000000e+00   5.8931207e-08
   1.0000000e-02   0.0000000e+00   6.7137907e-08
   9.9950656e-03   3.1410759e-04   6.7151492e-08
   9.9802673e-03   6.2790520e-04   6.7192193e-08
   9.9556196e-03   9.4108313e-04   6.7259850e-08
   9.9211470e-03   1.2533323e-03   6.7354198e-08
   9.8768834e-03   1.5643447e-03   6.7474866e-08
   9.8228725e-03   1.8738131e-03   6.7621379e-08
   9.7591676e-03   2.1814324e-03   6.7793162e-08
   9.6858316e-03   2.4868989e-03   6.7989539e-08
   9.6029369e-03   2.7899111e-03   6.8209739e-08
   9.5105652e-03   3.0901699e-03   6.8452896e-08
   9.4088077e-03   3.3873792e-03   6.8718054e-08
   9.2977649e-03   3.6812455e-03   6.9004170e-08
   9.1775463e-03   3.9714789e-03   6.9310118e-08
   9.0482705e-03   4.2577929e-03   6.9634695e-08
   8.9100652e-03   4.5399050e-03   6.9976624e-08
   8.7630668e-03   4.8175367e-03   7.0334560e-08
   8.6074203e-03   5.0904142e-03   7.0707092e-08
   8.4432793e-03   5.3582679e-03   7.1092754e-08
   8.2708057e-03   5.6208338e-03   7.1490027e-08
   8.0901699e-03   5.8778525e-03   7.1897346e-08
   7.9015501e-03   6.1290705e-03   7.2313106e-08
   7.7051324e-03   6.3742399e-03   7.2735668e-08
   7.5011107e-03   6.6131187e-03   7.3163366e-08
   7.2896863e-03   6.8454711e-03   7.3594514e-08
   7.0710678e-03   7.0710678e-03   7.4027410e-08
   6.8454711e-03   7.2896863e-03   7.4460346e-08
   6.6131187e-03   7.5011107e-03   7.4891614e-08
   6.3742399e-03   7.7051324e-03   7.5319510e-08
   6.1290705e-03   7.9015501e-03   7.5742346e-08
   5.8778525e-03   8.0901699e-03   7.6158449e-08
   5.6208338e-03   8.2708057e-03   7.6566177e-08
   5.3582679e-03   8.4432793e-03   7.6963918e-08
   5.0904142e-03   8.6074203e-03   7.7350099e-08
   4.8175367e-03   8.7630668e-03   7.7723193e-08
   4.5399050e-03   8.9100652e-03   7.8081725e-08
   4.2577929e-03   9.0482705e-03   7.8424275e-08
   3.9714789e-03   9.1775463e-03   7.8749489e-08
   3.6812455e-03   9.2977649e-03   7.9056079e-08
   3.3873792e-03   9.4088077e-03   7.9342831e-08
   3.0901699e-03   9.5105652e-03   7.9608610e-08
   2.7899111e-03   9.6029369e-03   7.9852363e-08
   2.4868989e-03   9.6858316e-03   8.0073125e-08
   2.1814324e-03   9.7591676e-03   8.0270022e-08
   1.8738131e-03   9.8228725e-03   8.0442272e-08
   1.5643447e-03   9.8768834e-03   8.0589194e-08
   1.2533323e-03   9.9211470e-03   8.0710205e-08
   9.4108313e-04   9.9556196e-03   8.0804826e-08
   6.2790520e-04   9.9802673e-03   8.0872682e-08
   3.1410759e-04   9.9950656e-03   8.0913503e-08
   6.1232340e-19   1.0000000e-02   8.0927128e-08
  -3.1410759e-04   9.9950656e-03   8.0913503e-08
  -6.2790520e-04   9.9802673e-03   8.0872682e-08
  -9.4108313e-04   9.9556196e-03   8.0804826e-08
  -1.2533323e-03   9.9211470e-03   8.0710205e-08
  -1.5643447e-03   9.8768834e-03   8.0589194e-08
  -1.8738131e-03   9.8228725e-03   8.0442272e-08
  -2.1814324e-03   9.7591676e-03   8.0270022e-08
  -2.4868989e-03   9.6858316e-03   8.0073125e-08
  -2.7899111e-03   9.6029369e-03   7.9852363e-08
  -3.0901699e-03   9.5105652e-03   7.9608610e-08
  -3.3873792e-03   9.4088077e-03   7.9342831e-08
  -3.6812455e-03   9.2977649e-03   7.9056079e-08
  -3.9714789e-03   9.1775463e-03   7.8749489e-08
  -4.2577929e-03   9.0482705e-03   7.8424275e-08
  -4.5399050e-03   8.9100652e-03   7.8081725e-08
  -4.8175367e-03   8.7630668e-03   7.7723193e-08
  -5.0904142e-03   8.6074203e-03   7.7350099e-08
  -5.3582679e-03   8.4432793e-03   7.6963918e-08
  -5.6208338e-03   8.2708057e-03   7.6566177e-08
  -5.8778525e-03   8.0901699e-03   7.6158449e-08
  -6.1290705e-03   7.9015501e-03   7.5742345e-08
  -6.3742399e-03   7.7051324e-03   7.5319510e-08
  -6.6131187e-03   7.5011107e-03   7.4891614e-08
  -6.8454711e-03   7.2896863e-03   7.4460346e-08
  -7.0710678e-03   7.0710678e-03   7.4027410e-08
  -7.2896863e-03   6.8454711e-03   7.3594514e-08
  -7.5011107e-03   6.6131187e-03   7.3163366e-08
  -7.7051324e-03   6.3742399e-03   7.2735668e-08
  -7.9015501e-03   6.1290705e-03   7.2313106e-08
  -8.0901699e-03   5.8778525e-03   7.1897346e-08
  -8.2708057e-03   5.6208338e-03   7.1490026e-08
  -8.4432793e-03   5.3582679e-03   7.1092753e-08
  -8.6074203e-03   5.0904142e-03   7.0707091e-08
  -8.7630668e-03   4.8175367e-03   7.0334559e-08
  -8.9100652e-03   4.5399050e-03   6.9976624e-08
  -9.0482705e-03   4.2577929e-03   6.9634695e-08
  -9.1775463e-03   3.9714789e-03   6.9310117e-08
  -9.2977649e-03   3.6812455e-03   6.9004169e-08
  -9.4088077e-03   3.3873792e-03   6.8718053e-08
  -9.5105652e-03   3.0901699e-03   6.8452896e-08
  -9.6029369e-03   2.7899111e-03   6.8209739e-08
  -9.6858316e-03   2.4868989e-03   6.7989539e-08
  -9.7591676e-03   2.1814324e-03   6.7793161e-08
  -9.8228725e-03   1.8738131e-03   6.7621378e-08
  -9.8768834e-03   1.5643447e-03   6.7474865e-08
  -9.9211470e-03   1.2533323e-03   6.7354198e-08
  -9.9556196e-03   9.4108313e-04   6.7259850e-08
  -9.9802673e-03   6.2790520e-04   6.7192192e-08
  -9.9950656e-03   3.1410759e-04   6.7151491e-08
  -1.0000000e-02   1.2246468e-18   6.7137907e-08
  -9.9950656e-03  -3.1410759e-04   6.7151491e-08
  -9.9802673e-03  -6.2790520e-04   6.7192192e-08
  -9.9556196e-03  -9.4108313e-04   6.7259850e-08
  -9.9211470e-03  -1.2533323e-03   6.7354197e-08
  -9.8768834e-03  -1.5643447e-03   6.7474865e-08
  -9.8228725e-03  -1.8738131e-03   6.7621378e-08
  -9.7591676e-03  -2.1814324e-03   6.7793161e-08
  -9.6858316e-03  -2.4868989e-03   6.7989538e-08
  -9.6029369e-03  -2.7899111e-03   6.8209738e-08
  -9.5105652e-03  -3.0901699e-03   6.8452895e-08
  -9.4088077e-03  -3.3873792e-03   6.8718053e-08
  -9.2977649e-03  -3.6812455e-03   6.9004169e-08
  -9.1775463e-03  -3.9714789e-03   6.9310117e-08
  -9.0482705e-03  -4.2577929e-03   6.9634694e-08
  -8.9100652e-03  -4.5399050e-03   6.9976623e-08
  -8.7630668e-03  -4.8175367e-03   7.0334559e-08
  -8.6074203e-03  -5.0904142e-03   7.0707091e-08
  -8.4432793e-03  -5.3582679e-03   7.1092753e-08
  -8.2708057e-03  -5.6208338e-03   7.1490026e-08
  -8.0901699e-03  -5.8778525e-03   7.1897345e-08
  -7.9015501e-03  -6.1290705e-03   7.2313105e-08
  -7.7051324e-03  -6.3742399e-03   7.2735667e-08
  -7.5011107e-03  -6.6131187e-03   7.3163365e-08
  -7.2896863e-03  -6.8454711e-03   7.3594513e-08
  -7.0710678e-03  -7.0710678e-03   7.4027409e-08
  -6.8454711e-03  -7.2896863e-03   7.4460345e-08
  -6.6131187e-03  -7.5011107e-03   7.4891613e-08
  -6.3742399e-03  -7.7051324e-03   7.5319509e-08
  -6.1290705e-03  -7.9015501e-03   7.5742344e-08
  -5.8778525e-03  -8.0901699e-03   7.6158448e-08
  -5.6208338e-03  -8.2708057e-03   7.6566176e-08
  -5.3582679e-03  -8.4432793e-03   7.6963917e-08
  -5.0904142e-03  -8.6074203e-03   7.7350098e-08
  -4.8175367e-03  -8.7630668e-03   7.7723192e-08
  -4.5399050e-03  -8.9100652e-03   7.8081724e-08
  -4.2577929e-03  -9.0482705e-03   7.8424274e-08
  -3.9714789e-03  -9.1775463e-03   7.8749488e-08
  -3.6812455e-03  -9.2977649e-03   7.9056077e-08
  -3.3873792e-03  -9.4088077e-03   7.9342830e-08
  -3.0901699e-03  -9.5105652e-03   7.9608609e-08
  -2.7899111e-03  -9.6029369e-03   7.9852362e-08
  -2.4868989e-03  -9.6858316e-03   8.0073124e-08
  -2.1814324e-03  -9.7591676e-03   8.0270020e-08
  -1.8738131e-03  -9.8228725e-03   8.0442271e-08
  -1.5643447e-03  -9.8768834e-03   8.0589193e-08
  -1.2533323e-03  -9.9211470e-03   8.0710204e-08
  -9.4108313e-04  -9.9556196e-03   8.0804825e-08
  -6.2790520e-04  -9.9802673e-03   8.0872681e-08
  -3.1410759e-04  -9.9950656e-03   8.0913502e-08
  -1.8369702e-18  -1.0000000e-02   8.0927127e-08
   3.1410759e-04  -9.9950656e-03   8.0913502e-08
   6.2790520e-04  -9.9802673e-03   8.0872681e-08
   9.4108313e-04  -9.9556196e-03   8.0804825e-08
   1.2533323e-03  -9.9211470e-03   8.0710204e-08
   1.5643447e-03  -9.8768834e-03   8.0589193e-08
   1.8738131e-03  -9.8228725e-03   8.0442271e-08
   2.1814324e-03  -9.7591676e-03   8.0270020e-08
   2.4868989e-03  -9.6858316e-03   8.0073124e-08
   2.7899111e-03  -9.6029369e-03   7.9852362e-08
   3.0901699e-03  -9.5105652e-03   7.9608609e-08
   3.3873792e-03  -9.4088077e-03   7.9342830e-08
   3.6812455e-03  -9.2977649e-03   7.9056078e-08
   3.9714789e-03  -9.1775463e-03   7.8749488e-08
   4.2577929e-03  -9.0482705e-03   7.8424274e-08
   4.5399050e-03  -8.9100652e-03   7.8081724e-08
   4.8175367e-03  -8.7630668e-03   7.7723192e-08
   5.0904142e-03  -8.6074203e-03   7.7350098e-08
   5.3582679e-03  -8.4432793e-03   7.6963917e-08
   5.6208338e-03  -8.2708057e-03   7.6566176e-08
   5.8778525e-03  -8.0901699e-03   7.6158448e-08
   6.1290705e-03  -7.9015501e-03   7.5742345e-08
   6.3742399e-03  -7.7051324e-03   7.5319509e-08
   6.6131187e-03  -7.5011107e-03   7.4891613e-08
   6.8454711e-03  -7.2896863e-03   7.4460345e-08
   7.0710678e-03  -7.0710678e-03   7.4027409e-08
   7.2896863e-03  -6.8454711e-03   7.3594513e-08
   7.5011107e-03  -6.6131187e-03   7.3163366e-08
   7.7051324e-03  -6.3742399e-03   7.2735667e-08
   7.9015501e-03  -6.1290705e-03   7.2313105e-08
   8.0901699e-03  -5.8778525e-03   7.1897345e-08
   8.2708057e-03  -5.6208338e-03   7.1490026e-08
   8.4432793e-03  -5.3582679e-03   7.1092753e-08
   8.6074203e-03  -5.0904142e-03   7.0707091e-08
   8.7630668e-03  -4.8175367e-03   7.0334559e-08
   8.9100652e-03  -4.5399050e-03   6.9976624e-08
   9.0482705e-03  -4.2577929e-03   6.9634695e-08
   9.1775463e-03  -3.9714789e-03   6.9310117e-08
   9.2977649e-03  -3.6812455e-03   6.9004169e-08
   9.4088077e-03  -3.3873792e-03   6.8718053e-08
   9.5105652e-03  -3.0901699e-03   6.8452896e-08
   9.6029369e-03  -2.7899111e-03   6.8209739e-08
   9.6858316e-03  -2.4868989e-03   6.7989539e-08
   9.7591676e-03  -2.1814324e-03   6.7793161e-08
   9.8228725e-03  -1.8738131e-03   6.7621378e-08
   9.8768834e-03  -1.5643447e-03   6.7474865e-08
   9.9211470e-03  -1.2533323e-03   6.7354198e-08
   9.9556196e-03  -9.4108313e-04   6.7259850e-08
   9.9802673e-03  -6.2790520e-04   6.7192193e-08
   9.9950656e-03  -3.1410759e-04   6.7151492e-08
   1.0000000e-02   0.0000000e+00   6.7137907e-08
   1.5000000e-02   0.0000000e+00   8.0794530e-08
   1.4992598e-02   4.7116139e-04   8.0825112e-08
   1.4970401e-02   9.4185779e-04   8.0916741e-08
   1.4933429e-02   1.4116247e-03   8.1069057e-08
   1.4881721e-02   1.8799985e-03   8.1281466e-08
   1.4815325e-02   2.3465170e-03   8.1553137e-08
   1.4734309e-02   2.8107197e-03   8.1883009e-08
   1.4638751e-02   3.2721486e-03   8.2269793e-08
   1.4528747e-02   3.7303483e-03   8.2711974e-08
   1.4404405e-02   4.1848666e-03   8.3207825e-08
   1.4265848e-02   4.6352549e-03   8.3755405e-08
   1.4113212e-02   5.0810688e-03   8.4352572e-08
   1.3946647e-02   5.5218683e-03   8.4996985e-08
   1.3766319e-02   5.9572184e-03   8.5686123e-08
   1.3572406e-02   6.3866894e-03   8.6417284e-08
   1.3365098e-02   6.8098575e-03   8.7187602e-08
   1.3144600e-02   7.2263051e-03   8.7994055e-08
   1.2911130e-02   7.6356212e-03   8.8833479e-08
   1.2664919e-02   8.0374019e-03   8.9702577e-08
   1.2406209e-02   8.4312507e-03   9.0597936e-08
   1.2135255e-02   8.8167788e-03   9.1516036e-08
   1.1852325e-02   9.1936058e-03   9.2453265e-08
   1.1557699e-02   9.5613598e-03   9.3405935e-08
   1.1251666e-02   9.9196780e-03   9.4370295e-08
   1.0934529e-02   1.0268207e-02   9.5342545e-08
   1.0606602e-02   1.0606602e-02   9.6318852e-08
   1.0268207e-02   1.0934529e-02   9.7295362e-08
   9.9196780e-03   1.1251666e-02   9.8268223e-08
   9.5613598e-03   1.1557699e-02   9.9233589e-08
   9.1936058e-03   1.1852325e-02   1.0018765e-07
   8.8167788e-03   1.2135255e-02   1.0112662e-07
   8.4312507e-03   1.2406209e-02   1.0204680e-07
   8.0374019e-03   1.2664919e-02   1.0294453e-07
   7.6356212e-03   1.2911130e-02   1.0381626e-07
   7.2263051e-03   1.3144600e-02   1.0465854e-07
   6.8098575e-03   1.3365098e-02   1.0546802e-07
   6.3866894e-03   1.3572406e-02   1.0624150e-07
   5.9572184e-03   1.3766319e-02   1.0697589e-07
   5.5218683e-03   1.3946647e-02   1.0766828e-07
   5.0810688e-03   1.4113212e-02   1.0831593e-07
   4.6352549e-03   1.4265848e-02   1.0891625e-07
   4.1848666e-03   1.4404405e-02   1.0946686e-07
   3.7303483e-03   1.4528747e-02   1.0996556e-07
   3.2721486e-03   1.4638751e-02   1.1041038e-07
   2.8107197e-03   1.4734309e-02   1.1079954e-07
   2.3465170e-03   1.4815325e-02   1.1113149e-07
   1.8799985e-03   1.4881721e-02   1.1140490e-07
   1.4116247e-03   1.4933429e-02   1.1161870e-07
   9.4185779e-04   1.4970401e-02   1.1177202e-07
   4.7116139e-04   1.4992598e-02   1.1186426e-07
   9.1848510e-19   1.5000000e-02   1.1189505e-07
  -4.7116139e-04   1.4992598e-02   1.1186426e-07
  -9.4185779e-04   1.4970401e-02   1.1177202e-07
  -1.4116247e-03   1.4933429e-02   1.1161870e-07
  -1.8799985e-03   1.4881721e-02   1.1140490e-07
  -2.3465170e-03   1.4815325e-02   1.1113149e-07
  -2.8107197e-03   1.4734309e-02   1.1079954e-07
  -3.2721486e-03   1.4638751e-02   1.1041038e-07
  -3.7303483e-03   1.4528747e-02   1.0996556e-07
  -4.1848666e-03   1.4404405e-02   1.0946686e-07
  -4.6352549e-03   1.4265848e-02   1.0891625e-07
  -5.0810688e-03   1.4113212e-02   1.0831593e-07
  -5.5218683e-03   1.3946647e-02   1.0766828e-07
  -5.9572184e-03   1.3766319e-02   1.0697589e-07
  -6.3866894e-03   1.3572406e-02   1.0624150e-07
  -6.8098575e-03   1.3365098e-02   1.0546802e-07
  -7.2263051e-03   1.3144600e-02   1.0465854e-07
  -7.6356212e-03   1.2911130e-02   1.0381626e-07
  -8.0374019e-03   1.2664919e-02   1.0294453e-07
  -8.4312507e-03   1.2406209e-02   1.0204680e-07
  -8.8167788e-03   1.2135255e-02   1.0112662e-07
  -9.1936058e-03   1.1852325e-02   1.0018765e-07
  -9.5613598e-03   1.1557699e-02   9.9233589e-08
  -9.9196780e-03   1.1251666e-02   9.8268222e-08
  -1.0268207e-02   1.0934529e-02   9.7295362e-08
  -1.0606602e-02   1.0606602e-02   9.6318851e-08
  -1.0934529e-02   1.0268207e-02   9.5342545e-08
  -1.1251666e-02   9.9196780e-03   9.4370295e-08
  -1.1557699e-02   9.5613598e-03   9.3405935e-08
  -1.1852325e-02   9.1936058e-03   9.2453264e-08
  -1.2135255e-02   8.8167788e-03   9.1516035e-08
  -1.2406209e-02   8.4312507e-03   9.0597935e-08
  -1.2664919e-02   8.0374019e-03   8.9702577e-08
  -1.2911130e-02   7.6356212e-03   8.8833478e-08
  -1.3144600e-02   7.2263051e-03   8.7994054e-08
  -1.3365098e-02   6.8098575e-03   8.7187601e-08
  -1.3572406e-02   6.3866894e-03   8.6417283e-08
  -1.3766319e-02   5.9572184e-03   8.5686122e-08
  -1.3946647e-02   5.5218683e-03   8.4996985e-08
  -1.4113212e-02   5.0810688e-03   8.4352571e-08
  -1.4265848e-02   4.6352549e-03   8.3755405e-08
  -1.4404405e-02   4.1848666e-03   8.3207825e-08
  -1.4528747e-02   3.7303483e-03   8.2711974e-08
  -1.4638751e-02   3.2721486e-03   8.2269792e-08
  -1.4734309e-02   2.8107197e-03   8.1883009e-08
  -1.4815325e-02   2.3465170e-03   8.1553137e-08
  -1.4881721e-02   1.8799985e-03   8.1281465e-08
  -1.4933429e-02   1.4116247e-03   8.1069056e-08
  -1.4970401e-02   9.4185779e-04   8.0916740e-08
  -1.4992598e-02   4.7116139e-04   8.0825112e-08
  -1.5000000e-02   1.8369702e-18   8.0794529e-08
  -1.4992598e-02  -4.7116139e-04   8.0825111e-08
  -1.4970401e-02  -9.4185779e-04   8.0916740e-08
  -1.4933429e-02  -1.4116247e-03   8.1069056e-08
  -1.4881721e-02  -1.8799985e-03   8.1281465e-08
  -1.4815325e-02  -2.3465170e-03   8.1553136e-08
  -1.4734309e-02  -2.8107197e-03   8.1883008e-08
  -1.4638751e-02  -3.2721486e-03   8.2269791e-08
  -1.4528747e-02  -3.7303483e-03   8.2711973e-08
  -1.4404405e-02  -4.1848666e-03   8.3207824e-08
  -1.4265848e-02  -4.6352549e-03   8.3755404e-08
  -1.4113212e-02  -5.0810688e-03   8.4352570e-08
  -1.3946647e-02  -5.5218683e-03   8.4996984e-08
  -1.3766319e-02  -5.9572184e-03   8.5686122e-08
  -1.3572406e-02  -6.3866894e-03   8.6417283e-08
  -1.3365098e-02  -6.8098575e-03   8.7187600e-08
  -1.3144600e-02  -7.2263051e-03   8.7994054e-08
  -1.2911130e-02  -7.6356212e-03   8.8833477e-08
  -1.2664919e-02  -8.0374019e-03   8.9702576e-08
  -1.2406209e-02  -8.4312507e-03   9.0597934e-08
  -1.2135255e-02  -8.8167788e-03   9.1516034e-08
  -1.1852325e-02  -9.1936058e-03   9.2453263e-08
  -1.1557699e-02  -9.5613598e-03   9.3405934e-08
  -1.1251666e-02  -9.9196780e-03   9.4370294e-08
  -1.0934529e-02  -1.0268207e-02   9.5342544e-08
  -1.0606602e-02  -1.0606602e-02   9.6318850e-08
  -1.0268207e-02  -1.0934529e-02   9.7295361e-08
  -9.9196780e-03  -1.1251666e-02   9.8268221e-08
  -9.5613598e-03  -1.1557699e-02   9.9233587e-08
  -9.1936058e-03  -1.1852325e-02   1.0018764e-07
  -8.8167788e-03  -1.2135255e-02   1.0112662e-07
  -8.4312507e-03  -1.2406209e-02   1.0204679e-07
  -8.0374019e-03  -1.2664919e-02   1.0294453e-07
  -7.6356212e-03  -1.2911130e-02   1.0381626e-07
  -7.2263051e-03  -1.3144600e-02   1.0465854e-07
  -6.8098575e-03  -1.3365098e-02   1.0546802e-07
  -6.3866894e-03  -1.3572406e-02   1.0624149e-07
  -5.9572184e-03  -1.3766319e-02   1.0697589e-07
  -5.5218683e-03  -1.3946647e-02   1.0766828e-07
  -5.0810688e-03  -1.4113212e-02   1.0831593e-07
  -4.6352549e-03  -1.4265848e-02   1.0891625e-07
  -4.1848666e-03  -1.4404405e-02   1.0946686e-07
  -3.7303483e-03  -1.4528747e-02   1.0996556e-07
  -3.2721486e-03  -1.4638751e-02   1.1041038e-07
  -2.8107197e-03  -1.4734309e-02   1.1079954e-07
  -2.3465170e-03  -1.4815325e-02   1.1113148e-07
  -1.8799985e-03  -1.4881721e-02   1.1140490e-07
  -1.4116247e-03  -1.4933429e-02   1.1161870e-07
  -9.4185779e-04  -1.4970401e-02   1.1177202e-07
  -4.7116139e-04  -1.4992598e-02   1.1186426e-07
  -2.7554553e-18  -1.5000000e-02   1.1189505e-07
   4.7116139e-04  -1.4992598e-02   1.1186426e-07
   9.4185779e-04  -1.4970401e-02   1.1177202e-07
   1.4116247e-03  -1.4933429e-02   1.1161870e-07
   1.8799985e-03  -1.4881721e-02   1.1140490e-07
   2.3465170e-03  -1.4815325e-02   1.1113148e-07
   2.8107197e-03  -1.4734309e-02   1.1079954e-07
   3.2721486e-03  -1.4638751e-02   1.1041038e-07
   3.7303483e-03  -1.4528747e-02   1.0996556e-07
   4.1848666e-03  -1.4404405e-02   1.0946686e-07
   4.6352549e-03  -1.4265848e-02   1.0891625e-07
   5.0810688e-03  -1.4113212e-02   1.0831593e-07
   5.5218683e-03  -1.3946647e-02   1.0766828e-07
   5.9572184e-03  -1.3766319e-02   1.0697589e-07
   6.3866894e-03  -1.3572406e-02   1.0624149e-07
   6.8098575e-03  -1.3365098e-02   1.0546802e-07
   7.2263051e-03  -1.3144600e-02   1.0465854e-07
   7.6356212e-03  -1.2911130e-02   1.0381626e-07
   8.0374019e-03  -1.2664919e-02   1.0294453e-07
   8.4312507e-03  -1.2406209e-02   1.0204680e-07
   8.8167788e-03  -1.2135255e-02   1.0112662e-07
   9.1936058e-03  -1.1852325e-02   1.0018765e-07
   9.5613598e-03  -1.1557699e-02   9.9233588e-08
   9.9196780e-03  -1.1251666e-02   9.8268221e-08
   1.0268207e-02  -1.0934529e-02   9.7295361e-08
   1.0606602e-02  -1.0606602e-02   9.6318850e-08
   1.0934529e-02  -1.0268207e-02   9.5342544e-08
   1.1251666e-02  -9.9196780e-03   9.4370294e-08
   1.1557699e-02  -9.5613598e-03   9.3405934e-08
   1.1852325e-02  -9.1936058e-03   9.2453264e-08
   1.2135255e-02  -8.8167788e-03   9.1516034e-08
   1.2406209e-02  -8.4312507e-03   9.0597935e-08
   1.2664919e-02  -8.0374019e-03   8.9702576e-08
   1.2911130e-02  -7.6356212e-03   8.8833478e-08
   1.3144600e-02  -7.2263051e-03   8.7994054e-08
   1.3365098e-02  -6.8098575e-03   8.7187601e-08
   1.3572406e-02  -6.3866894e-03   8.6417283e-08
   1.3766319e-02  -5.9572184e-03   8.5686122e-08
   1.3946647e-02  -5.5218683e-03   8.4996985e-08
   1.4113212e-02  -5.0810688e-03   8.4352571e-08
   1.4265848e-02  -4.6352549e-03   8.3755405e-08
   1.4404405e-02  -4.1848666e-03   8.3207825e-08
   1.4528747e-02  -3.7303483e-03   8.2711974e-08
   1.4638751e-02  -3.2721486e-03   8.2269792e-08
   1.4734309e-02  -2.8107197e-03   8.1883009e-08
   1.4815325e-02  -2.3465170e-03   8.1553137e-08
   1.4881721e-02  -1.8799985e-03   8.1281466e-08
   1.4933429e-02  -1.4116247e-03   8.1069057e-08
   1.4970401e-02  -9.4185779e-04   8.0916741e-08
   1.4992598e-02  -4.7116139e-04   8.0825112e-08
   1.5000000e-02   0.0000000e+00   8.0794530e-08
   2.0000000e-02   0.0000000e+00   9.9869381e-08
   1.9990131e-02   6.2821518e-04   9.9923791e-08
   1.9960535e-02   1.2558104e-03   1.0008681e-07
   1.9911239e-02   1.8821663e-03   1.0035781e-07
   1.9842294e-02   2.5066647e-03   1.0073573e-07
   1.9753767e-02   3.1286893e-03   1.0121912e-07
   1.9645745e-02   3.7476263e-03   1.0180609e-07
   1.9518335e-02   4.3628648e-03   1.0249437e-07
   1.9371663e-02   4.9737977e-03   1.0328129e-07
   1.9205874e-02   5.5798221e-03   1.0416379e-07
   1.9021130e-02   6.1803399e-03   1.0513844e-07
   1.8817615e-02   6.7747584e-03   1.0620145e-07
   1.8595530e-02   7.3624911e-03   1.0734869e-07
   1.8355093e-02   7.9429578e-03   1.0857569e-07
   1.8096541e-02   8.5155858e-03   1.0987766e-07
   1.7820130e-02   9.0798100e-03   1.1124954e-07
   1.7526134e-02   9.6350735e-03   1.1268596e-07
   1.7214841e-02   1.0180828e-02   1.1418131e-07
   1.6886559e-02   1.0716536e-02   1.1572974e-07
   1.6541611e-02   1.1241668e-02   1.1732520e-07
   1.6180340e-02   1.1755705e-02   1.1896143e-07
   1.5803100e-02   1.2258141e-02   1.2063202e-07
   1.5410265e-02   1.2748480e-02   1.2233039e-07
   1.5002221e-02   1.3226237e-02   1.2404988e-07
   1.4579373e-02   1.3690942e-02   1.2578373e-07
   1.4142136e-02   1.4142136e-02   1.2752508e-07
   1.3690942e-02   1.4579373e-02   1.2926709e-07
   1.3226237e-02   1.5002221e-02   1.3100287e-07
   1.2748480e-02   1.5410265e-02   1.3272556e-07
   1.2258141e-02   1.5803100e-02   1.3442834e-07
   1.1755705e-02   1.6180340e-02   1.3610446e-07
   1.1241668e-02   1.6541611e-02   1.3774728e-07
   1.0716536e-02   1.6886559e-02   1.3935028e-07
   1.0180828e-02   1.7214841e-02   1.4090708e-07
   9.6350735e-03   1.7526134e-02   1.4241149e-07
   9.0798100e-03   1.7820130e-02   1.4385752e-07
   8.5155858e-03   1.8096541e-02   1.4523941e-07
   7.9429578e-03   1.8355093e-02   1.4655164e-07
   7.3624911e-03   1.8595530e-02   1.4778897e-07
   6.7747584e-03   1.8817615e-02   1.4894647e-07
   6.1803399e-03   1.9021130e-02   1.5001949e-07
   5.5798221e-03   1.9205874e-02   1.5100376e-07
   4.9737977e-03   1.9371663e-02   1.5189531e-07
   4.3628648e-03   1.9518335e-02   1.5269060e-07
   3.7476263e-03   1.9645745e-02   1.5338641e-07
   3.1286893e-03   1.9753767e-02   1.5397997e-07
   2.5066647e-03   1.9842294e-02   1.5446890e-07
   1.8821663e-03   1.9911239e-02   1.5485123e-07
   1.2558104e-03   1.9960535e-02   1.5512542e-07
   6.2821518e-04   1.9990131e-02   1.5529037e-07
   1.2246468e-18   2.0000000e-02   1.5534543e-07
  -6.2821518e-04   1.9990131e-02   1.5529037e-07
  -1.2558104e-03   1.9960535e-02   1.5512542e-07
  -1.8821663e-03   1.9911239e-02   1.5485123e-07
  -2.5066647e-03   1.9842294e-02   1.5446890e-07
  -3.1286893e-03   1.9753767e-02   1.5397997e-07
  -3.7476263e-03   1.9645745e-02   1.5338641e-07
  -4.3628648e-03   1.9518335e-02   1.5269060e-07
  -4.9737977e-03   1.9371663e-02   1.5189531e-07
  -5.5798221e-03   1.9205874e-02   1.5100375e-07
  -6.1803399e-03   1.9021130e-02   1.5001949e-07
  -6.7747584e-03   1.8817615e-02   1.4894647e-07
  -7.3624911e-03   1.8595530e-02   1.4778897e-07
  -7.9429578e-03   1.8355093e-02   1.4655164e-07
  -8.5155858e-03   1.8096541e-02   1.4523941e-07
  -9.0798100e-03   1.7820130e-02   1.4385752e-07
  -9.6350735e-03   1.7526134e-02   1.4241149e-07
  -1.0180828e-02   1.7214841e-02   1.4090708e-07
  -1.0716536e-02   1.6886559e-02   1.3935028e-07
  -1.1241668e-02   1.6541611e-02   1.3774728e-07
  -1.1755705e-02   1.6180340e-02   1.3610446e-07
  -1.2258141e-02   1.5803100e-02   1.3442833e-07
  -1.2748480e-02   1.5410265e-02   1.3272556e-07
  -1.3226237e-02   1.5002221e-02   1.3100287e-07
  -1.3690942e-02   1.4579373e-02   1.2926709e-07
  -1.4142136e-02   1.4142136e-02   1.2752508e-07
  -1.4579373e-02   1.3690942e-02   1.2578372e-07
  -1.5002221e-02   1.3226237e-02   1.2404988e-07
  -1.5410265e-02   1.2748480e-02   1.2233039e-07
  -1.5803100e-02   1.2258141e-02   1.2063202e-07
  -1.6180340e-02   1.1755705e-02   1.1896143e-07
  -1.6541611e-02   1.1241668e-02   1.1732520e-07
  -1.6886559e-02   1.0716536e-02   1.1572974e-07
  -1.7214841e-02   1.0180828e-02   1.1418131e-07
  -1.7526134e-02   9.6350735e-03   1.1268595e-07
  -1.7820130e-02   9.0798100e-03   1.1124954e-07
  -1.8096541e-02   8.5155858e-03   1.0987766e-07
  -1.8355093e-02   7.9429578e-03   1.0857569e-07
  -1.8595530e-02   7.3624911e-03   1.0734869e-07
  -1.8817615e-02   6.7747584e-03   1.0620145e-07
  -1.9021130e-02   6.1803399e-03   1.0513844e-07
  -1.9205874e-02   5.5798221e-03   1.0416379e-07
  -1.9371663e-02   4.9737977e-03   1.0328129e-07
  -1.9518335e-02   4.3628648e-03   1.0249437e-07
  -1.9645745e-02   3.7476263e-03   1.0180609e-07
  -1.9753767e-02   3.1286893e-03   1.0121912e-07
  -1.9842294e-02   2.5066647e-03   1.0073573e-07
  -1.9911239e-02   1.8821663e-03   1.0035781e-07
  -1.9960535e-02   1.2558104e-03   1.0008681e-07
  -1.9990131e-02   6.2821518e-04   9.9923790e-08
  -2.0000000e-02   2.4492936e-18   9.9869380e-08
  -1.9990131e-02  -6.2821518e-04   9.9923790e-08
  -1.9960535e-02  -1.2558104e-03   1.0008681e-07
  -1.9911239e-02  -1.8821663e-03   1.0035781e-07
  -1.9842294e-02  -2.5066647e-03   1.0073573e-07
  -1.9753767e-02  -3.1286893e-03   1.0121912e-07
  -1.9645745e-02  -3.7476263e-03   1.0180609e-07
  -1.9518335e-02  -4.3628648e-03   1.0249437e-07
  -1.9371663e-02  -4.9737977e-03   1.0328129e-07
  -1.9205874e-02  -5.5798221e-03   1.0416379e-07
  -1.9021130e-02  -6.1803399e-03   1.0513844e-07
  -1.8817615e-02  -6.7747584e-03   1.0620145e-07
  -1.8595530e-02  -7.3624911e-03   1.0734869e-07
  -1.8355093e-02  -7.9429578e-03   1.0857569e-07
  -1.8096541e-02  -8.5155858e-03   1.0987766e-07
  -1.7820130e-02  -9.0798100e-03   1.1124953e-07
  -1.7526134e-02  -9.6350735e-03   1.1268595e-07
  -1.7214841e-02  -1.0180828e-02   1.1418130e-07
  -1.6886559e-02  -1.0716536e-02   1.1572974e-07
  -1.6541611e-02  -1.1241668e-02   1.1732520e-07
  -1.6180340e-02  -1.1755705e-02   1.1896143e-07
  -1.5803100e-02  -1.2258141e-02   1.2063201e-07
  -1.5410265e-02  -1.2748480e-02   1.2233039e-07
  -1.5002221e-02  -1.3226237e-02   1.2404988e-07
  -1.4579373e-02  -1.3690942e-02   1.2578372e-07
  -1.4142136e-02  -1.4142136e-02   1.2752508e-07
  -1.3690942e-02  -1.4579373e-02   1.2926709e-07
  -1.3226237e-02  -1.5002221e-02   1.3100287e-07
  -1.2748480e-02  -1.5410265e-02   1.3272555e-07
  -1.2258141e-02  -1.5803100e-02   1.3442833e-07
  -1.1755705e-02  -1.6180340e-02   1.3610446e-07
  -1.1241668e-02  -1.6541611e-02   1.3774728e-07
  -1.0716536e-02  -1.6886559e-02   1.3935027e-07
  -1.0180828e-02  -1.7214841e-02   1.4090707e-07
  -9.6350735e-03  -1.7526134e-02   1.4241148e-07
  -9.0798100e-03  -1.7820130e-02   1.4385752e-07
  -8.5155858e-03  -1.8096541e-02   1.4523940e-07
  -7.9429578e-03  -1.8355093e-02   1.4655163e-07
  -7.3624911e-03  -1.8595530e-02   1.4778897e-07
  -6.7747584e-03  -1.8817615e-02   1.4894646e-07
  -6.1803399e-03  -1.9021130e-02   1.5001949e-07
  -5.5798221e-03  -1.9205874e-02   1.5100375e-07
  -4.9737977e-03  -1.9371663e-02   1.5189531e-07
  -4.3628648e-03  -1.9518335e-02   1.5269059e-07
  -3.7476263e-03  -1.9645745e-02   1.5338641e-07
  -3.1286893e-03  -1.9753767e-02   1.5397997e-07
  -2.5066647e-03  -1.9842294e-02   1.5446890e-07
  -1.8821663e-03  -1.9911239e-02   1.5485122e-07
  -1.2558104e-03  -1.9960535e-02   1.5512541e-07
  -6.2821518e-04  -1.9990131e-02   1.5529037e-07
  -3.6739404e-18  -2.0000000e-02   1.5534543e-07
   6.2821518e-04  -1.9990131e-02   1.5529037e-07
   1.2558104e-03  -1.9960535e-02   1.5512541e-07
   1.8821663e-03  -1.9911239e-02   1.5485122e-07
   2.5066647e-03  -1.9842294e-02   1.5446890e-07
   3.1286893e-03  -1.9753767e-02   1.5397997e-07
   3.7476263e-03  -1.9645745e-02   1.5338641e-07
   4.3628648e-03  -1.9518335e-02   1.5269059e-07
   4.9737977e-03  -1.9371663e-02   1.5189531e-07
   5.5798221e-03  -1.9205874e-02   1.5100375e-07
   6.1803399e-03  -1.9021130e-02   1.5001949e-07
   6.7747584e-03  -1.8817615e-02   1.4894646e-07
   7.3624911e-03  -1.8595530e-02   1.4778897e-07
   7.9429578e-03  -1.8355093e-02   1.4655163e-07
   8.5155858e-03  -1.8096541e-02   1.4523940e-07
   9.0798100e-03  -1.7820130e-02   1.4385752e-07
   9.6350735e-03  -1.7526134e-02   1.4241148e-07
   1.0180828e-02  -1.7214841e-02   1.4090707e-07
   1.0716536e-02  -1.6886559e-02   1.3935027e-07
   1.1241668e-02  -1.6541611e-02   1.3774728e-07
   1.1755705e-02  -1.6180340e-02   1.3610446e-07
   1.2258141e-02  -1.5803100e-02   1.3442833e-07
   1.2748480e-02  -1.5410265e-02   1.3272556e-07
   1.3226237e-02  -1.5002221e-02   1.3100287e-07
   1.3690942e-02  -1.4579373e-02   1.2926709e-07
   1.4142136e-02  -1.4142136e-02   1.2752508e-07
   1.4579373e-02  -1.3690942e-02   1.2578372e-07
   1.5002221e-02  -1.3226237e-02   1.2404988e-07
   1.5410265e-02  -1.2748480e-02   1.2233039e-07
   1.5803100e-02  -1.2258141e-02   1.2063201e-07
   1.6180340e-02  -1.1755705e-02   1.1896143e-07
   1.6541611e-02  -1.1241668e-02   1.1732520e-07
   1.6886559e-02  -1.0716536e-02   1.1572974e-07
   1.7214841e-02  -1.0180828e-02   1.1418131e-07
   1.7526134e-02  -9.6350735e-03   1.1268595e-07
   1.7820130e-02  -9.0798100e-03   1.1124954e-07
   1.8096541e-02  -8.5155858e-03   1.0987766e-07
   1.8355093e-02  -7.9429578e-03   1.0857569e-07
   1.8595530e-02  -7.3624911e-03   1.0734869e-07
   1.8817615e-02  -6.7747584e-03   1.0620145e-07
   1.9021130e-02  -6.1803399e-03   1.0513844e-07
   1.9205874e-02  -5.5798221e-03   1.0416379e-07
   1.9371663e-02  -4.9737977e-03   1.0328129e-07
   1.9518335e-02  -4.3628648e-03   1.0249437e-07
   1.9645745e-02  -3.7476263e-03   1.0180609e-07
   1.9753767e-02  -3.1286893e-03   1.0121912e-07
   1.9842294e-02  -2.5066647e-03   1.0073573e-07
   1.9911239e-02  -1.8821663e-03   1.0035781e-07
   1.9960535e-02  -1.2558104e-03   1.0008681e-07
   1.9990131e-02  -6.2821518e-04   9.9923791e-08
   2.0000000e-02   0.0000000e+00   9.9869381e-08
   2.5000000e-02   0.0000000e+00   1.2431834e-07
   2.4987664e-02   7.8526898e-04   1.2440343e-07
   2.4950668e-02   1.5697630e-03   1.2465839e-07
   2.4889049e-02   2.3527078e-03   1.2508224e-07
   2.4802868e-02   3.1333308e-03   1.2567336e-07
   2.4692209e-02   3.9108616e-03   1.2642946e-07
   2.4557181e-02   4.6845329e-03   1.2734765e-07
   2.4397919e-02   5.4535810e-03   1.2842441e-07
   2.4214579e-02   6.2172472e-03   1.2965558e-07
   2.4007342e-02   6.9747777e-03   1.3103644e-07
   2.3776413e-02   7.7254249e-03   1.3256166e-07
   2.3522019e-02   8.4684480e-03   1.3422536e-07
   2.3244412e-02   9.2031138e-03   1.3602113e-07
   2.2943866e-02   9.9286973e-03   1.3794202e-07
   2.2620676e-02   1.0644482e-02   1.3998060e-07
   2.2275163e-02   1.1349762e-02   1.4212898e-07
   2.1907667e-02   1.2043842e-02   1.4437883e-07
   2.1518551e-02   1.2726035e-02   1.4672140e-07
   2.1108198e-02   1.3395670e-02   1.4914758e-07
   2.0677014e-02   1.4052084e-02   1.5164792e-07
   2.0225425e-02   1.4694631e-02   1.5421266e-07
   1.9753875e-02   1.5322676e-02   1.5683176e-07
   1.9262831e-02   1.5935600e-02   1.5949499e-07
   1.8752777e-02   1.6532797e-02   1.6219189e-07
   1.8224216e-02   1.7113678e-02   1.6491186e-07
   1.7677670e-02   1.7677670e-02   1.6764419e-07
   1.7113678e-02   1.8224216e-02   1.7037813e-07
   1.6532797e-02   1.8752777e-02   1.7310285e-07
   1.5935600e-02   1.9262831e-02   1.7580759e-07
   1.5322676e-02   1.9753875e-02   1.7848162e-07
   1.4694631e-02   2.0225425e-02   1.8111433e-07
   1.4052084e-02   2.0677014e-02   1.8369525e-07
   1.3395670e-02   2.1108198e-02   1.8621409e-07
   1.2726035e-02   2.1518551e-02   1.8866080e-07
   1.2043842e-02   2.1907667e-02   1.9102561e-07
   1.1349762e-02   2.2275163e-02   1.9329905e-07
   1.0644482e-02   2.2620676e-02   1.9547202e-07
   9.9286973e-03   2.2943866e-02   1.9753578e-07
   9.2031138e-03   2.3244412e-02   1.9948205e-07
   8.4684480e-03   2.3522019e-02   2.0130299e-07
   7.7254249e-03   2.3776413e-02   2.0299128e-07
   6.9747777e-03   2.4007342e-02   2.0454009e-07
   6.2172472e-03   2.4214579e-02   2.0594318e-07
   5.4535810e-03   2.4397919e-02   2.0719488e-07
   4.6845329e-03   2.4557181e-02   2.0829014e-07
   3.9108616e-03   2.4692209e-02   2.0922450e-07
   3.1333308e-03   2.4802868e-02   2.0999420e-07
   2.3527078e-03   2.4889049e-02   2.1059612e-07
   1.5697630e-03   2.4950668e-02   2.1102781e-07
   7.8526898e-04   2.4987664e-02   2.1128753e-07
   1.5308085e-18   2.5000000e-02   2.1137422e-07
  -7.8526898e-04   2.4987664e-02   2.1128753e-07
  -1.5697630e-03   2.4950668e-02   2.1102781e-07
  -2.3527078e-03   2.4889049e-02   2.1059612e-07
  -3.1333308e-03   2.4802868e-02   2.0999420e-07
  -3.9108616e-03   2.4692209e-02   2.0922450e-07
  -4.6845329e-03   2.4557181e-02   2.0829014e-07
  -5.4535810e-03   2.4397919e-02   2.0719488e-07
  -6.2172472e-03   2.4214579e-02   2.0594318e-07
  -6.9747777e-03   2.4007342e-02   2.0454009e-07
  -7.7254249e-03   2.3776413e-02   2.0299127e-07
  -8.4684480e-03   2.3522019e-02   2.0130299e-07
  -9.2031138e-03   2.3244412e-02   1.9948205e-07
  -9.9286973e-03   2.2943866e-02   1.9753578e-07
  -1.0644482e-02   2.2620676e-02   1.9547202e-07
  -1.1349762e-02   2.2275163e-02   1.9329905e-07
  -1.2043842e-02   2.1907667e-02   1.9102561e-07
  -1.2726035e-02   2.1518551e-02   1.8866080e-07
  -1.3395670e-02   2.1108198e-02   1.8621409e-07
  -1.4052084e-02   2.0677014e-02   1.8369525e-07
  -1.4694631e-02   2.0225425e-02   1.8111433e-07
  -1.5322676e-02   1.9753875e-02   1.7848162e-07
  -1.5935600e-02   1.9262831e-02   1.7580759e-07
  -1.6532797e-02   1.8752777e-02   1.7310285e-07
  -1.7113678e-02   1.8224216e-02   1.7037812e-07
  -1.7677670e-02   1.7677670e-02   1.6764419e-07
  -1.8224216e-02   1.7113678e-02   1.6491186e-07
  -1.8752777e-02   1.6532797e-02   1.6219189e-07
  -1.9262831e-02   1.5935600e-02   1.5949499e-07
  -1.9753875e-02   1.5322676e-02   1.5683176e-07
  -2.0225425e-02   1.4694631e-02   1.5421265e-07
  -2.0677014e-02   1.4052084e-02   1.5164792e-07
  -2.1108198e-02   1.3395670e-02   1.4914758e-07
  -2.1518551e-02   1.2726035e-02   1.4672140e-07
  -2.1907667e-02   1.2043842e-02   1.4437883e-07
  -2.2275163e-02   1.1349762e-02   1.4212898e-07
  -2.2620676e-02   1.0644482e-02   1.3998060e-07
  -2.2943866e-02   9.9286973e-03   1.3794202e-07
  -2.3244412e-02   9.2031138e-03   1.3602112e-07
  -2.3522019e-02   8.4684480e-03   1.3422536e-07
  -2.3776413e-02   7.7254249e-03   1.3256165e-07
  -2.4007342e-02   6.9747777e-03   1.3103643e-07
  -2.4214579e-02   6.2172472e-03   1.2965558e-07
  -2.4397919e-02   5.4535810e-03   1.2842441e-07
  -2.4557181e-02   4.6845329e-03   1.2734765e-07
  -2.4692209e-02   3.9108616e-03   1.2642946e-07
  -2.4802868e-02   3.1333308e-03   1.2567336e-07
  -2.4889049e-02   2.3527078e-03   1.2508224e-07
  -2.4950668e-02   1.5697630e-03   1.2465839e-07
  -2.4987664e-02   7.8526898e-04   1.2440343e-07
  -2.5000000e-02   3.0616170e-18   1.2431833e-07
  -2.4987664e-02  -7.8526898e-04   1.2440343e-07
  -2.4950668e-02  -1.5697630e-03   1.2465839e-07
  -2.4889049e-02  -2.3527078e-03   1.2508224e-07
  -2.4802868e-02  -3.1333308e-03   1.2567336e-07
  -2.4692209e-02  -3.9108616e-03   1.2642946e-07
  -2.4557181e-02  -4.6845329e-03   1.2734765e-07
  -2.4397919e-02  -5.4535810e-03   1.2842441e-07
  -2.4214579e-02  -6.2172472e-03   1.2965558e-07
  -2.4007342e-02  -6.9747777e-03   1.3103643e-07
  -2.3776413e-02  -7.7254249e-03   1.3256165e-07
  -2.3522019e-02  -8.4684480e-03   1.3422536e-07
  -2.3244412e-02  -9.2031138e-03   1.3602112e-07
  -2.2943866e-02  -9.9286973e-03   1.3794201e-07
  -2.2620676e-02  -1.0644482e-02   1.3998060e-07
  -2.2275163e-02  -1.1349762e-02   1.4212898e-07
  -2.1907667e-02  -1.2043842e-02   1.4437883e-07
  -2.1518551e-02  -1.2726035e-02   1.4672140e-07
  -2.1108198e-02  -1.3395670e-02   1.4914758e-07
  -2.0677014e-02  -1.4052084e-02   1.5164792e-07
  -2.0225425e-02  -1.4694631e-02   1.5421265e-07
  -1.9753875e-02  -1.5322676e-02   1.5683176e-07
  -1.9262831e-02  -1.5935600e-02   1.5949499e-07
  -1.8752777e-02  -1.6532797e-02   1.6219188e-07
  -1.8224216e-02  -1.7113678e-02   1.6491185e-07
  -1.7677670e-02  -1.7677670e-02   1.6764419e-07
  -1.7113678e-02  -1.8224216e-02   1.7037812e-07
  -1.6532797e-02  -1.8752777e-02   1.7310285e-07
  -1.5935600e-02  -1.9262831e-02   1.7580759e-07
  -1.5322676e-02  -1.9753875e-02   1.7848162e-07
  -1.4694631e-02  -2.0225425e-02   1.8111433e-07
  -1.4052084e-02  -2.0677014e-02   1.8369524e-07
  -1.3395670e-02  -2.1108198e-02   1.8621408e-07
  -1.2726035e-02  -2.1518551e-02   1.8866080e-07
  -1.2043842e-02  -2.1907667e-02   1.9102561e-07
  -1.1349762e-02  -2.2275163e-02   1.9329905e-07
  -1.0644482e-02  -2.2620676e-02   1.9547201e-07
  -9.9286973e-03  -2.2943866e-02   1.9753578e-07
  -9.2031138e-03  -2.3244412e-02   1.9948205e-07
  -8.4684480e-03  -2.3522019e-02   2.0130299e-07
  -7.7254249e-03  -2.3776413e-02   2.0299127e-07
  -6.9747777e-03  -2.4007342e-02   2.0454009e-07
  -6.2172472e-03  -2.4214579e-02   2.0594318e-07
  -5.4535810e-03  -2.4397919e-02   2.0719488e-07
  -4.6845329e-03  -2.4557181e-02   2.0829013e-07
  -3.9108616e-03  -2.4692209e-02   2.0922450e-07
  -3.1333308e-03  -2.4802868e-02   2.0999420e-07
  -2.3527078e-03  -2.4889049e-02   2.1059612e-07
  -1.5697630e-03  -2.4950668e-02   2.1102781e-07
  -7.8526898e-04  -2.4987664e-02   2.1128753e-07
  -4.5924255e-18  -2.5000000e-02   2.1137421e-07
   7.8526898e-04  -2.4987664e-02   2.1128753e-07
   1.5697630e-03  -2.4950668e-02   2.1102781e-07
   2.3527078e-03  -2.4889049e-02   2.1059612e-07
   3.1333308e-03  -2.4802868e-02   2.0999420e-07
   3.9108616e-03  -2.4692209e-02   2.0922450e-07
   4.6845329e-03  -2.4557181e-02   2.0829013e-07
   5.4535810e-03  -2.4397919e-02   2.0719488e-07
   6.2172472e-03  -2.4214579e-02   2.0594318e-07
   6.9747777e-03  -2.4007342e-02   2.0454009e-07
   7.7254249e-03  -2.3776413e-02   2.0299127e-07
   8.4684480e-03  -2.3522019e-02   2.0130299e-07
   9.2031138e-03  -2.3244412e-02   1.9948205e-07
   9.9286973e-03  -2.2943866e-02   1.9753578e-07
   1.0644482e-02  -2.2620676e-02   1.9547201e-07
   1.1349762e-02  -2.2275163e-02   1.9329905e-07
   1.2043842e-02  -2.1907667e-02   1.9102561e-07
   1.2726035e-02  -2.1518551e-02   1.8866080e-07
   1.3395670e-02  -2.1108198e-02   1.8621408e-07
   1.4052084e-02  -2.0677014e-02   1.8369525e-07
   1.4694631e-02  -2.0225425e-02   1.8111433e-07
   1.5322676e-02  -1.9753875e-02   1.7848162e-07
   1.5935600e-02  -1.9262831e-02   1.7580759e-07
   1.6532797e-02  -1.8752777e-02   1.7310285e-07
   1.7113678e-02  -1.8224216e-02   1.7037812e-07
   1.7677670e-02  -1.7677670e-02   1.6764419e-07
   1.8224216e-02  -1.7113678e-02   1.6491185e-07
   1.8752777e-02  -1.6532797e-02   1.6219188e-07
   1.9262831e-02  -1.5935600e-02   1.5949499e-07
   1.9753875e-02  -1.5322676e-02   1.5683176e-07
   2.0225425e-02  -1.4694631e-02   1.5421265e-07
   2.0677014e-02  -1.4052084e-02   1.5164792e-07
   2.1108198e-02  -1.3395670e-02   1.4914758e-07
   2.1518551e-02  -1.2726035e-02   1.4672140e-07
   2.1907667e-02  -1.2043842e-02   1.4437883e-07
   2.2275163e-02  -1.1349762e-02   1.4212898e-07
   2.2620676e-02  -1.0644482e-02   1.3998060e-07
   2.2943866e-02  -9.9286973e-03   1.3794202e-07
   2.3244412e-02  -9.2031138e-03   1.3602112e-07
   2.3522019e-02  -8.4684480e-03   1.3422536e-07
   2.3776413e-02  -7.7254249e-03   1.3256165e-07
   2.4007342e-02  -6.9747777e-03   1.3103643e-07
   2.4214579e-02  -6.2172472e-03   1.2965558e-07
   2.4397919e-02  -5.4535810e-03   1.2842441e-07
   2.4557181e-02  -4.6845329e-03   1.2734765e-07
   2.4692209e-02  -3.9108616e-03   1.2642946e-07
   2.4802868e-02  -3.1333308e-03   1.2567336e-07
   2.4889049e-02  -2.3527078e-03   1.2508224e-07
   2.4950668e-02  -1.5697630e-03   1.2465839e-07
   2.4987664e-02  -7.8526898e-04   1.2440343e-07
   2.5000000e-02   0.0000000e+00   1.2431834e-07
   3.0000000e-02   0.0000000e+00   1.5408507e-07
   2.9985197e-02   9.4232277e-04   1.5420775e-07
   2.9940802e-02   1.8837156e-03   1.5457531e-07
   2.9866859e-02   2.8232494e-03   1.5518637e-07
   2.9763441e-02   3.7599970e-03   1.5603860e-07
   2.9630650e-02   4.6930340e-03   1.5712878e-07
   2.9468618e-02   5.6214394e-03   1.5845278e-07
   2.9277503e-02   6.5442972e-03   1.6000556e-07
   2.9057495e-02   7.4606966e-03   1.6178123e-07
   2.8808811e-02   8.3697332e-03   1.6377303e-07
   2.8531695e-02   9.2705098e-03   1.6597337e-07
   2.8226423e-02   1.0162138e-02   1.6837386e-07
   2.7893295e-02   1.1043737e-02   1.7096533e-07
   2.7532639e-02   1.1914437e-02   1.7373787e-07
   2.7144812e-02   1.2773379e-02   1.7668084e-07
   2.6730196e-02   1.3619715e-02   1.7978293e-07
   2.6289200e-02   1.4452610e-02   1.8303222e-07
   2.5822261e-02   1.5271242e-02   1.8641617e-07
   2.5329838e-02   1.6074804e-02   1.8992169e-07
   2.4812417e-02   1.6862501e-02   1.9353521e-07
   2.4270510e-02   1.7633558e-02   1.9724269e-07
   2.3704650e-02   1.8387212e-02   2.0102970e-07
   2.3115397e-02   1.9122720e-02   2.0488147e-07
   2.2503332e-02   1.9839356e-02   2.0878293e-07
   2.1869059e-02   2.0536413e-02   2.1271878e-07
   2.1213203e-02   2.1213203e-02   2.1667354e-07
   2.0536413e-02   2.1869059e-02   2.2063162e-07
   1.9839356e-02   2.2503332e-02   2.2457740e-07
   1.9122720e-02   2.3115397e-02   2.2849523e-07
   1.8387212e-02   2.3704650e-02   2.3236956e-07
   1.7633558e-02   2.4270510e-02   2.3618497e-07
   1.6862501e-02   2.4812417e-02   2.3992622e-07
   1.6074804e-02   2.5329838e-02   2.4357837e-07
   1.5271242e-02   2.5822261e-02   2.4712675e-07
   1.4452610e-02   2.6289200e-02   2.5055712e-07
   1.3619715e-02   2.6730196e-02   2.5385567e-07
   1.2773379e-02   2.7144812e-02   2.5700908e-07
   1.1914437e-02   2.7532639e-02   2.6000460e-07
   1.1043737e-02   2.7893295e-02   2.6283011e-07
   1.0162138e-02   2.8226423e-02   2.6547414e-07
   9.2705098e-03   2.8531695e-02   2.6792594e-07
   8.3697332e-03   2.8808811e-02   2.7017553e-07
   7.4606966e-03   2.9057495e-02   2.7221374e-07
   6.5442972e-03   2.9277503e-02   2.7403226e-07
   5.6214394e-03   2.9468618e-02   2.7562365e-07
   4.6930340e-03   2.9630650e-02   2.7698140e-07
   3.7599970e-03   2.9763441e-02   2.7809996e-07
   2.8232494e-03   2.9866859e-02   2.7897474e-07
   1.8837156e-03   2.9940802e-02   2.7960217e-07
   9.4232277e-04   2.9985197e-02   2.7997965e-07
   1.8369702e-18   3.0000000e-02   2.8010565e-07
  -9.4232277e-04   2.9985197e-02   2.7997965e-07
  -1.8837156e-03   2.9940802e-02   2.7960217e-07
  -2.8232494e-03   2.9866859e-02   2.7897474e-07
  -3.7599970e-03   2.9763441e-02   2.7809996e-07
  -4.6930340e-03   2.9630650e-02   2.7698140e-07
  -5.6214394e-03   2.9468618e-02   2.7562365e-07
  -6.5442972e-03   2.9277503e-02   2.7403226e-07
  -7.4606966e-03   2.9057495e-02   2.7221374e-07
  -8.3697332e-03   2.8808811e-02   2.7017553e-07
  -9.2705098e-03   2.8531695e-02   2.6792594e-07
  -1.0162138e-02   2.8226423e-02   2.6547414e-07
  -1.1043737e-02   2.7893295e-02   2.6283011e-07
  -1.1914437e-02   2.7532639e-02   2.6000460e-07
  -1.2773379e-02   2.7144812e-02   2.5700908e-07
  -1.3619715e-02   2.6730196e-02   2.5385567e-07
  -1.4452610e-02   2.6289200e-02   2.5055712e-07
  -1.5271242e-02   2.5822261e-02   2.4712675e-07
  -1.6074804e-02   2.5329838e-02   2.4357836e-07
  -1.6862501e-02   2.4812417e-02   2.3992622e-07
  -1.7633558e-02   2.4270510e-02   2.3618497e-07
  -1.8387212e-02   2.3704650e-02   2.3236956e-07
  -1.9122720e-02   2.3115397e-02   2.2849523e-07
  -1.9839356e-02   2.2503332e-02   2.2457740e-07
  -2.0536413e-02   2.1869059e-02   2.2063162e-07
  -2.1213203e-02   2.1213203e-02   2.1667354e-07
  -2.1869059e-02   2.0536413e-02   2.1271878e-07
  -2.2503332e-02   1.9839356e-02   2.0878293e-07
  -2.3115397e-02   1.9122720e-02   2.0488147e-07
  -2.3704650e-02   1.8387212e-02   2.0102970e-07
  -2.4270510e-02   1.7633558e-02   1.9724269e-07
  -2.4812417e-02   1.6862501e-02   1.9353520e-07
  -2.5329838e-02   1.6074804e-02   1.8992169e-07
  -2.5822261e-02   1.5271242e-02   1.8641616e-07
  -2.6289200e-02   1.4452610e-02   1.8303222e-07
  -2.6730196e-02   1.3619715e-02   1.7978293e-07
  -2.7144812e-02   1.2773379e-02   1.7668084e-07
  -2.7532639e-02   1.1914437e-02   1.7373787e-07
  -2.7893295e-02   1.1043737e-02   1.7096533e-07
  -2.8226423e-02   1.0162138e-02   1.6837386e-07
  -2.8531695e-02   9.2705098e-03   1.6597337e-07
  -2.8808811e-02   8.3697332e-03   1.6377302e-07
  -2.9057495e-02   7.4606966e-03   1.6178123e-07
  -2.9277503e-02   6.5442972e-03   1.6000556e-07
  -2.9468618e-02   5.6214394e-03   1.5845278e-07
  -2.9630650e-02   4.6930340e-03   1.5712878e-07
  -2.9763441e-02   3.7599970e-03   1.5603860e-07
  -2.9866859e-02   2.8232494e-03   1.5518637e-07
  -2.9940802e-02   1.8837156e-03   1.5457531e-07
  -2.9985197e-02   9.4232277e-04   1.5420775e-07
  -3.0000000e-02   3.6739404e-18   1.5408507e-07
  -2.9985197e-02  -9.4232277e-04   1.5420775e-07
  -2.9940802e-02  -1.8837156e-03   1.5457531e-07
  -2.9866859e-02  -2.8232494e-03   1.5518636e-07
  -2.9763441e-02  -3.7599970e-03   1.5603860e-07
  -2.9630650e-02  -4.6930340e-03   1.5712878e-07
  -2.9468618e-02  -5.6214394e-03   1.5845278e-07
  -2.9277503e-02  -6.5442972e-03   1.6000556e-07
  -2.9057495e-02  -7.4606966e-03   1.6178122e-07
  -2.8808811e-02  -8.3697332e-03   1.6377302e-07
  -2.8531695e-02  -9.2705098e-03   1.6597337e-07
  -2.8226423e-02  -1.0162138e-02   1.6837386e-07
  -2.7893295e-02  -1.1043737e-02   1.7096533e-07
  -2.7532639e-02  -1.1914437e-02   1.7373787e-07
  -2.7144812e-02  -1.2773379e-02   1.7668083e-07
  -2.6730196e-02  -1.3619715e-02   1.7978293e-07
  -2.6289200e-02  -1.4452610e-02   1.8303222e-07
  -2.5822261e-02  -1.5271242e-02   1.8641616e-07
  -2.5329838e-02  -1.6074804e-02   1.8992168e-07
  -2.4812417e-02  -1.6862501e-02   1.9353520e-07
  -2.4270510e-02  -1.7633558e-02   1.9724268e-07
  -2.3704650e-02  -1.8387212e-02   2.0102970e-07
  -2.3115397e-02  -1.9122720e-02   2.0488147e-07
  -2.2503332e-02  -1.9839356e-02   2.0878293e-07
  -2.1869059e-02  -2.0536413e-02   2.1271877e-07
  -2.1213203e-02  -2.1213203e-02   2.1667353e-07
  -2.0536413e-02  -2.1869059e-02   2.2063162e-07
  -1.9839356e-02  -2.2503332e-02   2.2457740e-07
  -1.9122720e-02  -2.3115397e-02   2.2849523e-07
  -1.8387212e-02  -2.3704650e-02   2.3236956e-07
  -1.7633558e-02  -2.4270510e-02   2.3618496e-07
  -1.6862501e-02  -2.4812417e-02   2.3992622e-07
  -1.6074804e-02  -2.5329838e-02   2.4357836e-07
  -1.5271242e-02  -2.5822261e-02   2.4712675e-07
  -1.4452610e-02  -2.6289200e-02   2.5055712e-07
  -1.3619715e-02  -2.6730196e-02   2.5385566e-07
  -1.2773379e-02  -2.7144812e-02   2.5700907e-07
  -1.1914437e-02  -2.7532639e-02   2.6000460e-07
  -1.1043737e-02  -2.7893295e-02   2.6283011e-07
  -1.0162138e-02  -2.8226423e-02   2.6547414e-07
  -9.2705098e-03  -2.8531695e-02   2.6792593e-07
  -8.3697332e-03  -2.8808811e-02   2.7017552e-07
  -7.4606966e-03  -2.9057495e-02   2.7221374e-07
  -6.5442972e-03  -2.9277503e-02   2.7403225e-07
  -5.6214394e-03  -2.9468618e-02   2.7562364e-07
  -4.6930340e-03  -2.9630650e-02   2.7698140e-07
  -3.7599970e-03  -2.9763441e-02   2.7809996e-07
  -2.8232494e-03  -2.9866859e-02   2.7897474e-07
  -1.8837156e-03  -2.9940802e-02   2.7960216e-07
  -9.4232277e-04  -2.9985197e-02   2.7997965e-07
  -5.5109106e-18  -3.0000000e-02   2.8010565e-07
   9.4232277e-04  -2.9985197e-02   2.7997965e-07
   1.8837156e-03  -2.9940802e-02   2.7960216e-07
   2.8232494e-03  -2.9866859e-02   2.7897474e-07
   3.7599970e-03  -2.9763441e-02   2.7809996e-07
   4.6930340e-03  -2.9630650e-02   2.7698140e-07
   5.6214394e-03  -2.9468618e-02   2.7562364e-07
   6.5442972e-03  -2.9277503e-02   2.7403225e-07
   7.4606966e-03  -2.9057495e-02   2.7221374e-07
   8.3697332e-03  -2.8808811e-02   2.7017552e-07
   9.2705098e-03  -2.8531695e-02   2.6792593e-07
   1.0162138e-02  -2.8226423e-02   2.6547414e-07
   1.1043737e-02  -2.7893295e-02   2.6283011e-07
   1.1914437e-02  -2.7532639e-02   2.6000460e-07
   1.2773379e-02  -2.7144812e-02   2.5700908e-07
   1.3619715e-02  -2.6730196e-02   2.5385567e-07
   1.4452610e-02  -2.6289200e-02   2.5055712e-07
   1.5271242e-02  -2.5822261e-02   2.4712675e-07
   1.6074804e-02  -2.5329838e-02   2.4357836e-07
   1.6862501e-02  -2.4812417e-02   2.3992622e-07
   1.7633558e-02  -2.4270510e-02   2.3618496e-07
   1.8387212e-02  -2.3704650e-02   2.3236956e-07
   1.9122720e-02  -2.3115397e-02   2.2849523e-07
   1.9839356e-02  -2.2503332e-02   2.2457740e-07
   2.0536413e-02  -2.1869059e-02   2.2063162e-07
   2.1213203e-02  -2.1213203e-02   2.1667353e-07
   2.1869059e-02  -2.0536413e-02   2.1271877e-07
   2.2503332e-02  -1.9839356e-02   2.0878293e-07
   2.3115397e-02  -1.9122720e-02   2.0488147e-07
   2.3704650e-02  -1.8387212e-02   2.0102970e-07
   2.4270510e-02  -1.7633558e-02   1.9724269e-07
   2.4812417e-02  -1.6862501e-02   1.9353520e-07
   2.5329838e-02  -1.6074804e-02   1.8992169e-07
   2.5822261e-02  -1.5271242e-02   1.8641616e-07
   2.6289200e-02  -1.4452610e-02   1.8303222e-07
   2.6730196e-02  -1.3619715e-02   1.7978293e-07
   2.7144812e-02  -1.2773379e-02   1.7668083e-07
   2.7532639e-02  -1.1914437e-02   1.7373787e-07
   2.7893295e-02  -1.1043737e-02   1.7096533e-07
   2.8226423e-02  -1.0162138e-02   1.6837386e-07
   2.8531695e-02  -9.2705098e-03   1.6597337e-07
   2.8808811e-02  -8.3697332e-03   1.6377302e-07
   2.9057495e-02  -7.4606966e-03   1.6178123e-07
   2.9277503e-02  -6.5442972e-03   1.6000556e-07
   2.9468618e-02  -5.6214394e-03   1.5845278e-07
   2.9630650e-02  -4.6930340e-03   1.5712878e-07
   2.9763441e-02  -3.7599970e-03   1.5603860e-07
   2.9866859e-02  -2.8232494e-03   1.5518637e-07
   2.9940802e-02  -1.8837156e-03   1.5457531e-07
   2.9985197e-02  -9.4232277e-04   1.5420775e-07
   3.0000000e-02   0.0000000e+00   1.5408507e-07
   3.5000000e-02   0.0000000e+00   1.8910139e-07
   3.4982730e-02   1.0993766e-03   1.8926858e-07
   3.4930935e-02   2.1976682e-03   1.8976951e-07
   3.4844669e-02   3.2937910e-03   1.9060233e-07
   3.4724015e-02   4.3866632e-03   1.9176391e-07
   3.4569092e-02   5.4752063e-03   1.9324993e-07
   3.4380054e-02   6.5583460e-03   1.9505484e-07
   3.4157087e-02   7.6350134e-03   1.9717187e-07
   3.3900411e-02   8.7041461e-03   1.9959310e-07
   3.3610279e-02   9.7646887e-03   2.0230945e-07
   3.3286978e-02   1.0815595e-02   2.0531070e-07
   3.2930827e-02   1.1855827e-02   2.0858556e-07
   3.2542177e-02   1.2884359e-02   2.1212165e-07
   3.2121412e-02   1.3900176e-02   2.1590561e-07
   3.1668947e-02   1.4902275e-02   2.1992309e-07
   3.1185228e-02   1.5889667e-02   2.2415880e-07
   3.0670734e-02   1.6861379e-02   2.2859661e-07
   3.0125971e-02   1.7816450e-02   2.3321953e-07
   2.9551477e-02   1.8753938e-02   2.3800984e-07
   2.8947820e-02   1.9672918e-02   2.4294911e-07
   2.8315595e-02   2.0572484e-02   2.4801827e-07
   2.7655425e-02   2.1451747e-02   2.5319768e-07
   2.6967963e-02   2.2309840e-02   2.5846723e-07
   2.6253887e-02   2.3145915e-02   2.6380637e-07
   2.5513902e-02   2.3959149e-02   2.6919421e-07
   2.4748737e-02   2.4748737e-02   2.7460959e-07
   2.3959149e-02   2.5513902e-02   2.8003119e-07
   2.3145915e-02   2.6253887e-02   2.8543757e-07
   2.2309840e-02   2.6967963e-02   2.9080729e-07
   2.1451747e-02   2.7655425e-02   2.9611897e-07
   2.0572484e-02   2.8315595e-02   3.0135141e-07
   1.9672918e-02   2.8947820e-02   3.0648364e-07
   1.8753938e-02   2.9551477e-02   3.1149503e-07
   1.7816450e-02   3.0125971e-02   3.1636538e-07
   1.6861379e-02   3.0670734e-02   3.2107500e-07
   1.5889667e-02   3.1185228e-02   3.2560479e-07
   1.4902275e-02   3.1668947e-02   3.2993632e-07
   1.3900176e-02   3.2121412e-02   3.3405193e-07
   1.2884359e-02   3.2542177e-02   3.3793479e-07
   1.1855827e-02   3.2930827e-02   3.4156901e-07
   1.0815595e-02   3.3286978e-02   3.4493965e-07
   9.7646887e-03   3.3610279e-02   3.4803285e-07
   8.7041461e-03   3.3900411e-02   3.5083585e-07
   7.6350134e-03   3.4157087e-02   3.5333708e-07
   6.5583460e-03   3.4380054e-02   3.5552619e-07
   5.4752063e-03   3.4569092e-02   3.5739411e-07
   4.3866632e-03   3.4724015e-02   3.5893311e-07
   3.2937910e-03   3.4844669e-02   3.6013679e-07
   2.1976682e-03   3.4930935e-02   3.6100015e-07
   1.0993766e-03   3.4982730e-02   3.6151960e-07
   2.1431319e-18   3.5000000e-02   3.6169300e-07
  -1.0993766e-03   3.4982730e-02   3.6151960e-07
  -2.1976682e-03   3.4930935e-02   3.6100015e-07
  -3.2937910e-03   3.4844669e-02   3.6013679e-07
  -4.3866632e-03   3.4724015e-02   3.5893311e-07
  -5.4752063e-03   3.4569092e-02   3.5739411e-07
  -6.5583460e-03   3.4380054e-02   3.5552619e-07
  -7.6350134e-03   3.4157087e-02   3.5333708e-07
  -8.7041461e-03   3.3900411e-02   3.5083585e-07
  -9.7646887e-03   3.3610279e-02   3.4803285e-07
  -1.0815595e-02   3.3286978e-02   3.4493965e-07
  -1.1855827e-02   3.2930827e-02   3.4156901e-07
  -1.2884359e-02   3.2542177e-02   3.3793479e-07
  -1.3900176e-02   3.2121412e-02   3.3405192e-07
  -1.4902275e-02   3.1668947e-02   3.2993631e-07
  -1.5889667e-02   3.1185228e-02   3.2560479e-07
  -1.6861379e-02   3.0670734e-02   3.2107500e-07
  -1.7816450e-02   3.0125971e-02   3.1636538e-07
  -1.8753938e-02   2.9551477e-02   3.1149503e-07
  -1.9672918e-02   2.8947820e-02   3.0648364e-07
  -2.0572484e-02   2.8315595e-02   3.0135141e-07
  -2.1451747e-02   2.7655425e-02   2.9611897e-07
  -2.2309840e-02   2.6967963e-02   2.9080729e-07
  -2.3145915e-02   2.6253887e-02   2.8543757e-07
  -2.3959149e-02   2.5513902e-02   2.8003119e-07
  -2.4748737e-02   2.4748737e-02   2.7460959e-07
  -2.5513902e-02   2.3959149e-02   2.6919421e-07
  -2.6253887e-02   2.3145915e-02   2.6380637e-07
  -2.6967963e-02   2.2309840e-02   2.5846723e-07
  -2.7655425e-02   2.1451747e-02   2.5319768e-07
  -2.8315595e-02   2.0572484e-02   2.4801826e-07
  -2.8947820e-02   1.9672918e-02   2.4294911e-07
  -2.9551477e-02   1.8753938e-02   2.3800984e-07
  -3.0125971e-02   1.7816450e-02   2.3321953e-07
  -3.0670734e-02   1.6861379e-02   2.2859661e-07
  -3.1185228e-02   1.5889667e-02   2.2415880e-07
  -3.1668947e-02   1.4902275e-02   2.1992309e-07
  -3.2121412e-02   1.3900176e-02   2.1590561e-07
  -3.2542177e-02   1.2884359e-02   2.1212165e-07
  -3.2930827e-02   1.1855827e-02   2.0858556e-07
  -3.3286978e-02   1.0815595e-02   2.0531070e-07
  -3.3610279e-02   9.7646887e-03   2.0230945e-07
  -3.3900411e-02   8.7041461e-03   1.9959310e-07
  -3.4157087e-02   7.6350134e-03   1.9717187e-07
  -3.4380054e-02   6.5583460e-03   1.9505483e-07
  -3.4569092e-02   5.4752063e-03   1.9324993e-07
  -3.4724015e-02   4.3866632e-03   1.9176391e-07
  -3.4844669e-02   3.2937910e-03   1.9060232e-07
  -3.4930935e-02   2.1976682e-03   1.8976951e-07
  -3.4982730e-02   1.0993766e-03   1.8926858e-07
  -3.5000000e-02   4.2862638e-18   1.8910139e-07
  -3.4982730e-02  -1.0993766e-03   1.8926858e-07
  -3.4930935e-02  -2.1976682e-03   1.8976951e-07
  -3.4844669e-02  -3.2937910e-03   1.9060232e-07
  -3.4724015e-02  -4.3866632e-03   1.9176391e-07
  -3.4569092e-02  -5.4752063e-03   1.9324993e-07
  -3.4380054e-02  -6.5583460e-03   1.9505483e-07
  -3.4157087e-02  -7.6350134e-03   1.9717187e-07
  -3.3900411e-02  -8.7041461e-03   1.9959310e-07
  -3.3610279e-02  -9.7646887e-03   2.0230945e-07
  -3.3286978e-02  -1.0815595e-02   2.0531070e-07
  -3.2930827e-02  -1.1855827e-02   2.0858555e-07
  -3.2542177e-02  -1.2884359e-02   2.1212165e-07
  -3.2121412e-02  -1.3900176e-02   2.1590561e-07
  -3.1668947e-02  -1.4902275e-02   2.1992309e-07
  -3.1185228e-02  -1.5889667e-02   2.2415880e-07
  -3.0670734e-02  -1.6861379e-02   2.2859661e-07
  -3.0125971e-02  -1.7816450e-02   2.3321953e-07
  -2.9551477e-02  -1.8753938e-02   2.3800984e-07
  -2.8947820e-02  -1.9672918e-02   2.4294911e-07
  -2.8315595e-02  -2.0572484e-02   2.4801826e-07
  -2.7655425e-02  -2.1451747e-02   2.5319768e-07
  -2.6967963e-02  -2.2309840e-02   2.5846723e-07
  -2.6253887e-02  -2.3145915e-02   2.6380637e-07
  -2.5513902e-02  -2.3959149e-02   2.6919420e-07
  -2.4748737e-02  -2.4748737e-02   2.7460959e-07
  -2.3959149e-02  -2.5513902e-02   2.8003119e-07
  -2.3145915e-02  -2.6253887e-02   2.8543757e-07
  -2.2309840e-02  -2.6967963e-02   2.9080728e-07
  -2.1451747e-02  -2.7655425e-02   2.9611897e-07
  -2.0572484e-02  -2.8315595e-02   3.0135140e-07
  -1.9672918e-02  -2.8947820e-02   3.0648363e-07
  -1.8753938e-02  -2.9551477e-02   3.1149503e-07
  -1.7816450e-02  -3.0125971e-02   3.1636538e-07
  -1.6861379e-02  -3.0670734e-02   3.2107500e-07
  -1.5889667e-02  -3.1185228e-02   3.2560478e-07
  -1.4902275e-02  -3.1668947e-02   3.2993631e-07
  -1.3900176e-02  -3.2121412e-02   3.3405192e-07
  -1.2884359e-02  -3.2542177e-02   3.3793479e-07
  -1.1855827e-02  -3.2930827e-02   3.4156901e-07
  -1.0815595e-02  -3.3286978e-02   3.4493965e-07
  -9.7646887e-03  -3.3610279e-02   3.4803285e-07
  -8.7041461e-03  -3.3900411e-02   3.5083585e-07
  -7.6350134e-03  -3.4157087e-02   3.5333707e-07
  -6.5583460e-03  -3.4380054e-02   3.5552618e-07
  -5.4752063e-03  -3.4569092e-02   3.5739411e-07
  -4.3866632e-03  -3.4724015e-02   3.5893310e-07
  -3.2937910e-03  -3.4844669e-02   3.6013678e-07
  -2.1976682e-03  -3.4930935e-02   3.6100014e-07
  -1.0993766e-03  -3.4982730e-02   3.6151960e-07
  -6.4293957e-18  -3.5000000e-02   3.6169299e-07
   1.0993766e-03  -3.4982730e-02   3.6151960e-07
   2.1976682e-03  -3.4930935e-02   3.6100014e-07
   3.2937910e-03  -3.4844669e-02   3.6013678e-07
   4.3866632e-03  -3.4724015e-02   3.5893310e-07
   5.4752063e-03  -3.4569092e-02   3.5739411e-07
   6.5583460e-03  -3.4380054e-02   3.5552618e-07
   7.6350134e-03  -3.4157087e-02   3.5333707e-07
   8.7041461e-03  -3.3900411e-02   3.5083585e-07
   9.7646887e-03  -3.3610279e-02   3.4803285e-07
   1.0815595e-02  -3.3286978e-02   3.4493965e-07
   1.1855827e-02  -3.2930827e-02   3.4156901e-07
   1.2884359e-02  -3.2542177e-02   3.3793479e-07
   1.3900176e-02  -3.2121412e-02   3.3405192e-07
   1.4902275e-02  -3.1668947e-02   3.2993631e-07
   1.5889667e-02  -3.1185228e-02   3.2560478e-07
   1.6861379e-02  -3.0670734e-02   3.2107500e-07
   1.7816450e-02  -3.0125971e-02   3.1636538e-07
   1.8753938e-02  -2.9551477e-02   3.1149503e-07
   1.9672918e-02  -2.8947820e-02   3.0648363e-07
   2.0572484e-02  -2.8315595e-02   3.0135140e-07
   2.1451747e-02  -2.7655425e-02   2.9611897e-07
   2.2309840e-02  -2.6967963e-02   2.9080728e-07
   2.3145915e-02  -2.6253887e-02   2.8543757e-07
   2.3959149e-02  -2.5513902e-02   2.8003119e-07
   2.4748737e-02  -2.4748737e-02   2.7460959e-07
   2.5513902e-02  -2.3959149e-02   2.6919420e-07
   2.6253887e-02  -2.3145915e-02   2.6380637e-07
   2.6967963e-02  -2.2309840e-02   2.5846723e-07
   2.7655425e-02  -2.1451747e-02   2.5319768e-07
   2.8315595e-02  -2.0572484e-02   2.4801826e-07
   2.8947820e-02  -1.9672918e-02   2.4294911e-07
   2.9551477e-02  -1.8753938e-02   2.3800984e-07
   3.0125971e-02  -1.7816450e-02   2.3321953e-07
   3.0670734e-02  -1.6861379e-02   2.2859661e-07
   3.1185228e-02  -1.5889667e-02   2.2415880e-07
   3.1668947e-02  -1.4902275e-02   2.1992309e-07
   3.2121412e-02  -1.3900176e-02   2.1590561e-07
   3.2542177e-02  -1.2884359e-02   2.1212165e-07
   3.2930827e-02  -1.1855827e-02   2.0858556e-07
   3.3286978e-02  -1.0815595e-02   2.0531070e-07
   3.3610279e-02  -9.7646887e-03   2.0230945e-07
   3.3900411e-02  -8.7041461e-03   1.9959310e-07
   3.4157087e-02  -7.6350134e-03   1.9717187e-07
   3.4380054e-02  -6.5583460e-03   1.9505484e-07
   3.4569092e-02  -5.4752063e-03   1.9324993e-07
   3.4724015e-02  -4.3866632e-03   1.9176391e-07
   3.4844669e-02  -3.2937910e-03   1.9060233e-07
   3.4930935e-02  -2.1976682e-03   1.8976951e-07
   3.4982730e-02  -1.0993766e-03   1.8926858e-07
   3.5000000e-02   0.0000000e+00   1.8910139e-07
   4.0000000e-02   0.0000000e+00   2.2928757e-07
   3.9980262e-02   1.2564304e-03   2.2950624e-07
   3.9921069e-02   2.5116208e-03   2.3016144e-07
   3.9822479e-02   3.7643325e-03   2.3125077e-07
   3.9684588e-02   5.0133293e-03   2.3277025e-07
   3.9507534e-02   6.2573786e-03   2.3471431e-07
   3.9291490e-02   7.4952526e-03   2.3707579e-07
   3.9036670e-02   8.7257297e-03   2.3984603e-07
   3.8743326e-02   9.9475955e-03   2.4301482e-07
   3.8411747e-02   1.1159644e-02   2.4657045e-07
   3.8042261e-02   1.2360680e-02   2.5049977e-07
   3.7635231e-02   1.3549517e-02   2.5478822e-07
   3.7191059e-02   1.4724982e-02   2.5941982e-07
   3.6710185e-02   1.5885916e-02   2.6437731e-07
   3.6193082e-02   1.7031172e-02   2.6964211e-07
   3.5640261e-02   1.8159620e-02   2.7519444e-07
   3.5052267e-02   1.9270147e-02   2.8101338e-07
   3.4429681e-02   2.0361657e-02   2.8707688e-07
   3.3773117e-02   2.1433072e-02   2.9336191e-07
   3.3083223e-02   2.2483335e-02   2.9984447e-07
   3.2360680e-02   2.3511410e-02   3.0649972e-07
   3.1606200e-02   2.4516282e-02   3.1330204e-07
   3.0820530e-02   2.5496960e-02   3.2022514e-07
   3.0004443e-02   2.6452475e-02   3.2724211e-07
   2.9158745e-02   2.7381884e-02   3.3432558e-07
   2.8284271e-02   2.8284271e-02   3.4144779e-07
   2.7381884e-02   2.9158745e-02   3.4858070e-07
   2.6452475e-02   3.0004443e-02   3.5569610e-07
   2.5496960e-02   3.0820530e-02   3.6276573e-07
   2.4516282e-02   3.1606200e-02   3.6976136e-07
   2.3511410e-02   3.2360680e-02   3.7665498e-07
   2.2483335e-02   3.3083223e-02   3.8341883e-07
   2.1433072e-02   3.3773117e-02   3.9002557e-07
   2.0361657e-02   3.4429681e-02   3.9644840e-07
   1.9270147e-02   3.5052267e-02   4.0266116e-07
   1.8159620e-02   3.5640261e-02   4.0863844e-07
   1.7031172e-02   3.6193082e-02   4.1435572e-07
   1.5885916e-02   3.6710185e-02   4.1978944e-07
   1.4724982e-02   3.7191059e-02   4.2491718e-07
   1.3549517e-02   3.7635231e-02   4.2971767e-07
   1.2360680e-02   3.8042261e-02   4.3417098e-07
   1.1159644e-02   3.8411747e-02   4.3825855e-07
   9.9475955e-03   3.8743326e-02   4.4196331e-07
   8.7257297e-03   3.9036670e-02   4.4526976e-07
   7.4952526e-03   3.9291490e-02   4.4816403e-07
   6.2573786e-03   3.9507534e-02   4.5063396e-07
   5.0133293e-03   3.9684588e-02   4.5266917e-07
   3.7643325e-03   3.9822479e-02   4.5426108e-07
   2.5116208e-03   3.9921069e-02   4.5540298e-07
   1.2564304e-03   3.9980262e-02   4.5609006e-07
   2.4492936e-18   4.0000000e-02   4.5631941e-07
  -1.2564304e-03   3.9980262e-02   4.5609006e-07
  -2.5116208e-03   3.9921069e-02   4.5540298e-07
  -3.7643325e-03   3.9822479e-02   4.5426108e-07
  -5.0133293e-03   3.9684588e-02   4.5266917e-07
  -6.2573786e-03   3.9507534e-02   4.5063396e-07
  -7.4952526e-03   3.9291490e-02   4.4816403e-07
  -8.7257297e-03   3.9036670e-02   4.4526976e-07
  -9.9475955e-03   3.8743326e-02   4.4196331e-07
  -1.1159644e-02   3.8411747e-02   4.3825855e-07
  -1.2360680e-02   3.8042261e-02   4.3417098e-07
  -1.3549517e-02   3.7635231e-02   4.2971767e-07
  -1.4724982e-02   3.7191059e-02   4.2491717e-07
  -1.5885916e-02   3.6710185e-02   4.1978944e-07
  -1.7031172e-02   3.6193082e-02   4.1435572e-07
  -1.8159620e-02   3.5640261e-02   4.0863844e-07
  -1.9270147e-02   3.5052267e-02   4.0266116e-07
  -2.0361657e-02   3.4429681e-02   3.9644840e-07
  -2.1433072e-02   3.3773117e-02   3.9002557e-07
  -2.2483335e-02   3.3083223e-02   3.8341882e-07
  -2.3511410e-02   3.2360680e-02   3.7665498e-07
  -2.4516282e-02   3.1606200e-02   3.6976136e-07
  -2.5496960e-02   3.0820530e-02   3.6276572e-07
  -2.6452475e-02   3.0004443e-02   3.5569610e-07
  -2.7381884e-02   2.9158745e-02   3.4858070e-07
  -2.8284271e-02   2.8284271e-02   3.4144779e-07
  -2.9158745e-02   2.7381884e-02   3.3432558e-07
  -3.0004443e-02   2.6452475e-02   3.2724210e-07
  -3.0820530e-02   2.5496960e-02   3.2022513e-07
  -3.1606200e-02   2.4516282e-02   3.1330204e-07
  -3.2360680e-02   2.3511410e-02   3.0649972e-07
  -3.3083223e-02   2.2483335e-02   2.9984447e-07
  -3.3773117e-02   2.1433072e-02   2.9336190e-07
  -3.4429681e-02   2.0361657e-02   2.8707688e-07
  -3.5052267e-02   1.9270147e-02   2.8101337e-07
  -3.5640261e-02   1.8159620e-02   2.7519444e-07
  -3.6193082e-02   1.7031172e-02   2.6964210e-07
  -3.6710185e-02   1.5885916e-02   2.6437730e-07
  -3.7191059e-02   1.4724982e-02   2.5941982e-07
  -3.7635231e-02   1.3549517e-02   2.5478822e-07
  -3.8042261e-02   1.2360680e-02   2.5049977e-07
  -3.8411747e-02   1.1159644e-02   2.4657045e-07
  -3.8743326e-02   9.9475955e-03   2.4301481e-07
  -3.9036670e-02   8.7257297e-03   2.3984603e-07
  -3.9291490e-02   7.4952526e-03   2.3707579e-07
  -3.9507534e-02   6.2573786e-03   2.3471430e-07
  -3.9684588e-02   5.0133293e-03   2.3277025e-07
  -3.9822479e-02   3.7643325e-03   2.3125077e-07
  -3.9921069e-02   2.5116208e-03   2.3016144e-07
  -3.9980262e-02   1.2564304e-03   2.2950623e-07
  -4.0000000e-02   4.8985872e-18   2.2928757e-07
  -3.9980262e-02  -1.2564304e-03   2.2950623e-07
  -3.9921069e-02  -2.5116208e-03   2.3016144e-07
  -3.9822479e-02  -3.7643325e-03   2.3125077e-07
  -3.9684588e-02  -5.0133293e-03   2.3277025e-07
  -3.9507534e-02  -6.2573786e-03   2.3471430e-07
  -3.9291490e-02  -7.4952526e-03   2.3707579e-07
  -3.9036670e-02  -8.7257297e-03   2.3984603e-07
  -3.8743326e-02  -9.9475955e-03   2.4301481e-07
  -3.8411747e-02  -1.1159644e-02   2.4657045e-07
  -3.8042261e-02  -1.2360680e-02   2.5049977e-07
  -3.7635231e-02  -1.3549517e-02   2.5478821e-07
  -3.7191059e-02  -1.4724982e-02   2.5941982e-07
  -3.6710185e-02  -1.5885916e-02   2.6437730e-07
  -3.6193082e-02  -1.7031172e-02   2.6964210e-07
  -3.5640261e-02  -1.8159620e-02   2.7519444e-07
  -3.5052267e-02  -1.9270147e-02   2.8101337e-07
  -3.4429681e-02  -2.0361657e-02   2.8707688e-07
  -3.3773117e-02  -2.1433072e-02   2.9336190e-07
  -3.3083223e-02  -2.2483335e-02   2.9984447e-07
  -3.2360680e-02  -2.3511410e-02   3.0649972e-07
  -3.1606200e-02  -2.4516282e-02   3.1330204e-07
  -3.0820530e-02  -2.5496960e-02   3.2022513e-07
  -3.0004443e-02  -2.6452475e-02   3.2724210e-07
  -2.9158745e-02  -2.7381884e-02   3.3432557e-07
  -2.8284271e-02  -2.8284271e-02   3.4144779e-07
  -2.7381884e-02  -2.9158745e-02   3.4858070e-07
  -2.6452475e-02  -3.0004443e-02   3.5569610e-07
  -2.5496960e-02  -3.0820530e-02   3.6276572e-07
  -2.4516282e-02  -3.1606200e-02   3.6976136e-07
  -2.3511410e-02  -3.2360680e-02   3.7665497e-07
  -2.2483335e-02  -3.3083223e-02   3.8341882e-07
  -2.1433072e-02  -3.3773117e-02   3.9002557e-07
  -2.0361657e-02  -3.4429681e-02   3.9644840e-07
  -1.9270147e-02  -3.5052267e-02   4.0266116e-07
  -1.8159620e-02  -3.5640261e-02   4.0863844e-07
  -1.7031172e-02  -3.6193082e-02   4.1435571e-07
  -1.5885916e-02  -3.6710185e-02   4.1978944e-07
  -1.4724982e-02  -3.7191059e-02   4.2491717e-07
  -1.3549517e-02  -3.7635231e-02   4.2971766e-07
  -1.2360680e-02  -3.8042261e-02   4.3417097e-07
  -1.1159644e-02  -3.8411747e-02   4.3825854e-07
  -9.9475955e-03  -3.8743326e-02   4.4196330e-07
  -8.7257297e-03  -3.9036670e-02   4.4526975e-07
  -7.4952526e-03  -3.9291490e-02   4.4816402e-07
  -6.2573786e-03  -3.9507534e-02   4.5063396e-07
  -5.0133293e-03  -3.9684588e-02   4.5266916e-07
  -3.7643325e-03  -3.9822479e-02   4.5426108e-07
  -2.5116208e-03  -3.9921069e-02   4.5540298e-07
  -1.2564304e-03  -3.9980262e-02   4.5609005e-07
  -7.3478808e-18  -4.0000000e-02   4.5631940e-07
   1.2564304e-03  -3.9980262e-02   4.5609005e-07
   2.5116208e-03  -3.9921069e-02   4.5540298e-07
   3.7643325e-03  -3.9822479e-02   4.5426108e-07
   5.0133293e-03  -3.9684588e-02   4.5266916e-07
   6.2573786e-03  -3.9507534e-02   4.5063396e-07
   7.4952526e-03  -3.9291490e-02   4.4816402e-07
   8.7257297e-03  -3.9036670e-02   4.4526975e-07
   9.9475955e-03  -3.8743326e-02   4.4196330e-07
   1.1159644e-02  -3.8411747e-02   4.3825854e-07
   1.2360680e-02  -3.8042261e-02   4.3417097e-07
   1.3549517e-02  -3.7635231e-02   4.2971766e-07
   1.4724982e-02  -3.7191059e-02   4.2491717e-07
   1.5885916e-02  -3.6710185e-02   4.1978944e-07
   1.7031172e-02  -3.6193082e-02   4.1435571e-07
   1.8159620e-02  -3.5640261e-02   4.0863844e-07
   1.9270147e-02  -3.5052267e-02   4.0266116e-07
   2.0361657e-02  -3.4429681e-02   3.9644840e-07
   2.1433072e-02  -3.3773117e-02   3.9002557e-07
   2.2483335e-02  -3.3083223e-02   3.8341882e-07
   2.3511410e-02  -3.2360680e-02   3.7665497e-07
   2.4516282e-02  -3.1606200e-02   3.6976136e-07
   2.5496960e-02  -3.0820530e-02   3.6276572e-07
   2.6452475e-02  -3.0004443e-02   3.5569610e-07
   2.7381884e-02  -2.9158745e-02   3.4858070e-07
   2.8284271e-02  -2.8284271e-02   3.4144779e-07
   2.9158745e-02  -2.7381884e-02   3.3432557e-07
   3.0004443e-02  -2.6452475e-02   3.2724210e-07
   3.0820530e-02  -2.5496960e-02   3.2022513e-07
   3.1606200e-02  -2.4516282e-02   3.1330204e-07
   3.2360680e-02  -2.3511410e-02   3.0649972e-07
   3.3083223e-02  -2.2483335e-02   2.9984447e-07
   3.3773117e-02  -2.1433072e-02   2.9336190e-07
   3.4429681e-02  -2.0361657e-02   2.8707688e-07
   3.5052267e-02  -1.9270147e-02   2.8101337e-07
   3.5640261e-02  -1.8159620e-02   2.7519444e-07
   3.6193082e-02  -1.7031172e-02   2.6964210e-07
   3.6710185e-02  -1.5885916e-02   2.6437730e-07
   3.7191059e-02  -1.4724982e-02   2.5941982e-07
   3.7635231e-02  -1.3549517e-02   2.5478822e-07
   3.8042261e-02  -1.2360680e-02   2.5049977e-07
   3.8411747e-02  -1.1159644e-02   2.4657045e-07
   3.8743326e-02  -9.9475955e-03   2.4301481e-07
   3.9036670e-02  -8.7257297e-03   2.3984603e-07
   3.9291490e-02  -7.4952526e-03   2.3707579e-07
   3.9507534e-02  -6.2573786e-03   2.3471431e-07
   3.9684588e-02  -5.0133293e-03   2.3277025e-07
   3.9822479e-02  -3.7643325e-03   2.3125077e-07
   3.9921069e-02  -2.5116208e-03   2.3016144e-07
   3.9980262e-02  -1.2564304e-03   2.2950624e-07
   4.0000000e-02   0.0000000e+00   2.2928757e-07
   4.5000000e-02   0.0000000e+00   2.7455277e-07
   4.4977795e-02   1.4134842e-03   2.7482993e-07
   4.4911203e-02   2.8255734e-03   2.7566042e-07
   4.4800288e-02   4.2348741e-03   2.7704126e-07
   4.4645162e-02   5.6399955e-03   2.7896749e-07
   4.4445975e-02   7.0395509e-03   2.8143221e-07
   4.4202926e-02   8.4321592e-03   2.8442654e-07
   4.3916254e-02   9.8164459e-03   2.8793970e-07
   4.3586242e-02   1.1191045e-02   2.9195899e-07
   4.3213216e-02   1.2554600e-02   2.9646985e-07
   4.2797543e-02   1.3905765e-02   3.0145590e-07
   4.2339635e-02   1.5243206e-02   3.0689896e-07
   4.1839942e-02   1.6565605e-02   3.1277912e-07
   4.1298958e-02   1.7871655e-02   3.1907477e-07
   4.0717217e-02   1.9160068e-02   3.2576270e-07
   4.0095294e-02   2.0429572e-02   3.3281813e-07
   3.9433801e-02   2.1678915e-02   3.4021477e-07
   3.8733391e-02   2.2906864e-02   3.4792497e-07
   3.7994757e-02   2.4112206e-02   3.5591971e-07
   3.7218626e-02   2.5293752e-02   3.6416878e-07
   3.6405765e-02   2.6450336e-02   3.7264082e-07
   3.5556976e-02   2.7580817e-02   3.8130342e-07
   3.4673096e-02   2.8684080e-02   3.9012331e-07
   3.3754998e-02   2.9759034e-02   3.9906636e-07
   3.2803588e-02   3.0804620e-02   4.0809779e-07
   3.1819805e-02   3.1819805e-02   4.1718229e-07
   3.0804620e-02   3.2803588e-02   4.2628411e-07
   2.9759034e-02   3.3754998e-02   4.3536724e-07
   2.8684080e-02   3.4673096e-02   4.4439553e-07
   2.7580817e-02   3.5556976e-02   4.5333285e-07
   2.6450336e-02   3.6405765e-02   4.6214323e-07
   2.5293752e-02   3.7218626e-02   4.7079105e-07
   2.4112206e-02   3.7994757e-02   4.7924112e-07
   2.2906864e-02   3.8733391e-02   4.8745891e-07
   2.1678915e-02   3.9433801e-02   4.9541066e-07
   2.0429572e-02   4.0095294e-02   5.0306356e-07
   1.9160068e-02   4.0717217e-02   5.1038590e-07
   1.7871655e-02   4.1298958e-02   5.1734717e-07
   1.6565605e-02   4.1839942e-02   5.2391830e-07
   1.5243206e-02   4.2339635e-02   5.3007171e-07
   1.3905765e-02   4.2797543e-02   5.3578150e-07
   1.2554600e-02   4.3213216e-02   5.4102354e-07
   1.1191045e-02   4.3586242e-02   5.4577564e-07
   9.8164459e-03   4.3916254e-02   5.5001761e-07
   8.4321592e-03   4.4202926e-02   5.5373138e-07
   7.0395509e-03   4.4445975e-02   5.5690111e-07
   5.6399955e-03   4.4645162e-02   5.5951326e-07
   4.2348741e-03   4.4800288e-02   5.6155664e-07
   2.8255734e-03   4.4911203e-02   5.6302249e-07
   1.4134842e-03   4.4977795e-02   5.6390453e-07
   2.7554553e-18   4.5000000e-02   5.6419896e-07
  -1.4134842e-03   4.4977795e-02   5.6390453e-07
  -2.8255734e-03   4.4911203e-02   5.6302249e-07
  -4.2348741e-03   4.4800288e-02   5.6155664e-07
  -5.6399955e-03   4.4645162e-02   5.5951326e-07
  -7.0395509e-03   4.4445975e-02   5.5690111e-07
  -8.4321592e-03   4.4202926e-02   5.5373138e-07
  -9.8164459e-03   4.3916254e-02   5.5001761e-07
  -1.1191045e-02   4.3586242e-02   5.4577564e-07
  -1.2554600e-02   4.3213216e-02   5.4102354e-07
  -1.3905765e-02   4.2797543e-02   5.3578150e-07
  -1.5243206e-02   4.2339635e-02   5.3007171e-07
  -1.6565605e-02   4.1839942e-02   5.2391830e-07
  -1.7871655e-02   4.1298958e-02   5.1734717e-07
  -1.9160068e-02   4.0717217e-02   5.1038589e-07
  -2.0429572e-02   4.0095294e-02   5.0306356e-07
  -2.1678915e-02   3.9433801e-02   4.9541066e-07
  -2.2906864e-02   3.8733391e-02   4.8745890e-07
  -2.4112206e-02   3.7994757e-02   4.7924111e-07
  -2.5293752e-02   3.7218626e-02   4.7079104e-07
  -2.6450336e-02   3.6405765e-02   4.6214323e-07
  -2.7580817e-02   3.5556976e-02   4.5333284e-07
  -2.8684080e-02   3.4673096e-02   4.4439553e-07
  -2.9759034e-02   3.3754998e-02   4.3536724e-07
  -3.0804620e-02   3.2803588e-02   4.2628411e-07
  -3.1819805e-02   3.1819805e-02   4.1718229e-07
  -3.2803588e-02   3.0804620e-02   4.0809779e-07
  -3.3754998e-02   2.9759034e-02   3.9906635e-07
  -3.4673096e-02   2.8684080e-02   3.9012330e-07
  -3.5556976e-02   2.7580817e-02   3.8130342e-07
  -3.6405765e-02   2.6450336e-02   3.7264081e-07
  -3.7218626e-02   2.5293752e-02   3.6416878e-07
  -3.7994757e-02   2.4112206e-02   3.5591971e-07
  -3.8733391e-02   2.2906864e-02   3.4792496e-07
  -3.9433801e-02   2.1678915e-02   3.4021477e-07
  -4.0095294e-02   2.0429572e-02   3.3281812e-07
  -4.0717217e-02   1.9160068e-02   3.2576270e-07
  -4.1298958e-02   1.7871655e-02   3.1907477e-07
  -4.1839942e-02   1.6565605e-02   3.1277911e-07
  -4.2339635e-02   1.5243206e-02   3.0689896e-07
  -4.2797543e-02   1.3905765e-02   3.0145590e-07
  -4.3213216e-02   1.2554600e-02   2.9646985e-07
  -4.3586242e-02   1.1191045e-02   2.9195898e-07
  -4.3916254e-02   9.8164459e-03   2.8793970e-07
  -4.4202926e-02   8.4321592e-03   2.8442654e-07
  -4.4445975e-02   7.0395509e-03   2.8143221e-07
  -4.4645162e-02   5.6399955e-03   2.7896749e-07
  -4.4800288e-02   4.2348741e-03   2.7704126e-07
  -4.4911203e-02   2.8255734e-03   2.7566042e-07
  -4.4977795e-02   1.4134842e-03   2.7482993e-07
  -4.5000000e-02   5.5109106e-18   2.7455277e-07
  -4.4977795e-02  -1.4134842e-03   2.7482993e-07
  -4.4911203e-02  -2.8255734e-03   2.7566042e-07
  -4.4800288e-02  -4.2348741e-03   2.7704126e-07
  -4.4645162e-02  -5.6399955e-03   2.7896749e-07
  -4.4445975e-02  -7.0395509e-03   2.8143221e-07
  -4.4202926e-02  -8.4321592e-03   2.8442654e-07
  -4.3916254e-02  -9.8164459e-03   2.8793969e-07
  -4.3586242e-02  -1.1191045e-02   2.9195898e-07
  -4.3213216e-02  -1.2554600e-02   2.9646985e-07
  -4.2797543e-02  -1.3905765e-02   3.0145589e-07
  -4.2339635e-02  -1.5243206e-02   3.0689896e-07
  -4.1839942e-02  -1.6565605e-02   3.1277911e-07
  -4.1298958e-02  -1.7871655e-02   3.1907477e-07
  -4.0717217e-02  -1.9160068e-02   3.2576270e-07
  -4.0095294e-02  -2.0429572e-02   3.3281812e-07
  -3.9433801e-02  -2.1678915e-02   3.4021477e-07
  -3.8733391e-02  -2.2906864e-02   3.4792496e-07
  -3.7994757e-02  -2.4112206e-02   3.5591971e-07
  -3.7218626e-02  -2.5293752e-02   3.6416878e-07
  -3.6405765e-02  -2.6450336e-02   3.7264081e-07
  -3.5556976e-02  -2.7580817e-02   3.8130342e-07
  -3.4673096e-02  -2.8684080e-02   3.9012330e-07
  -3.3754998e-02  -2.9759034e-02   3.9906635e-07
  -3.2803588e-02  -3.0804620e-02   4.0809779e-07
  -3.1819805e-02  -3.1819805e-02   4.1718229e-07
  -3.0804620e-02  -3.2803588e-02   4.2628411e-07
  -2.9759034e-02  -3.3754998e-02   4.3536723e-07
  -2.8684080e-02  -3.4673096e-02   4.4439552e-07
  -2.7580817e-02  -3.5556976e-02   4.5333284e-07
  -2.6450336e-02  -3.6405765e-02   4.6214323e-07
  -2.5293752e-02  -3.7218626e-02   4.7079104e-07
  -2.4112206e-02  -3.7994757e-02   4.7924111e-07
  -2.2906864e-02  -3.8733391e-02   4.8745890e-07
  -2.1678915e-02  -3.9433801e-02   4.9541065e-07
  -2.0429572e-02  -4.0095294e-02   5.0306356e-07
  -1.9160068e-02  -4.0717217e-02   5.1038589e-07
  -1.7871655e-02  -4.1298958e-02   5.1734717e-07
  -1.6565605e-02  -4.1839942e-02   5.2391830e-07
  -1.5243206e-02  -4.2339635e-02   5.3007171e-07
  -1.3905765e-02  -4.2797543e-02   5.3578149e-07
  -1.2554600e-02  -4.3213216e-02   5.4102354e-07
  -1.1191045e-02  -4.3586242e-02   5.4577563e-07
  -9.8164459e-03  -4.3916254e-02   5.5001760e-07
  -8.4321592e-03  -4.4202926e-02   5.5373137e-07
  -7.0395509e-03  -4.4445975e-02   5.5690111e-07
  -5.6399955e-03  -4.4645162e-02   5.5951326e-07
  -4.2348741e-03  -4.4800288e-02   5.6155663e-07
  -2.8255734e-03  -4.4911203e-02   5.6302249e-07
  -1.4134842e-03  -4.4977795e-02   5.6390452e-07
  -8.2663659e-18  -4.5000000e-02   5.6419895e-07
   1.4134842e-03  -4.4977795e-02   5.6390452e-07
   2.8255734e-03  -4.4911203e-02   5.6302249e-07
   4.2348741e-03  -4.4800288e-02   5.6155663e-07
   5.6399955e-03  -4.4645162e-02   5.5951326e-07
   7.0395509e-03  -4.4445975e-02   5.5690111e-07
   8.4321592e-03  -4.4202926e-02   5.5373137e-07
   9.8164459e-03  -4.3916254e-02   5.5001760e-07
   1.1191045e-02  -4.3586242e-02   5.4577563e-07
   1.2554600e-02  -4.3213216e-02   5.4102354e-07
   1.3905765e-02  -4.2797543e-02   5.3578149e-07
   1.5243206e-02  -4.2339635e-02   5.3007171e-07
   1.6565605e-02  -4.1839942e-02   5.2391830e-07
   1.7871655e-02  -4.1298958e-02   5.1734717e-07
   1.9160068e-02  -4.0717217e-02   5.1038589e-07
   2.0429572e-02  -4.0095294e-02   5.0306356e-07
   2.1678915e-02  -3.9433801e-02   4.9541065e-07
   2.2906864e-02  -3.8733391e-02   4.8745890e-07
   2.4112206e-02  -3.7994757e-02   4.7924111e-07
   2.5293752e-02  -3.7218626e-02   4.7079104e-07
   2.6450336e-02  -3.6405765e-02   4.6214323e-07
   2.7580817e-02  -3.5556976e-02   4.5333284e-07
   2.8684080e-02  -3.4673096e-02   4.4439552e-07
   2.9759034e-02  -3.3754998e-02   4.3536724e-07
   3.0804620e-02  -3.2803588e-02   4.2628411e-07
   3.1819805e-02  -3.1819805e-02   4.1718229e-07
   3.2803588e-02  -3.0804620e-02   4.0809779e-07
   3.3754998e-02  -2.9759034e-02   3.9906635e-07
   3.4673096e-02  -2.8684080e-02   3.9012330e-07
   3.5556976e-02  -2.7580817e-02   3.8130342e-07
   3.6405765e-02  -2.6450336e-02   3.7264081e-07
   3.7218626e-02  -2.5293752e-02   3.6416878e-07
   3.7994757e-02  -2.4112206e-02   3.5591971e-07
   3.8733391e-02  -2.2906864e-02   3.4792496e-07
   3.9433801e-02  -2.1678915e-02   3.4021477e-07
   4.0095294e-02  -2.0429572e-02   3.3281812e-07
   4.0717217e-02  -1.9160068e-02   3.2576270e-07
   4.1298958e-02  -1.7871655e-02   3.1907477e-07
   4.1839942e-02  -1.6565605e-02   3.1277911e-07
   4.2339635e-02  -1.5243206e-02   3.0689896e-07
   4.2797543e-02  -1.3905765e-02   3.0145590e-07
   4.3213216e-02  -1.2554600e-02   2.9646985e-07
   4.3586242e-02  -1.1191045e-02   2.9195898e-07
   4.3916254e-02  -9.8164459e-03   2.8793970e-07
   4.4202926e-02  -8.4321592e-03   2.8442654e-07
   4.4445975e-02  -7.0395509e-03   2.8143221e-07
   4.4645162e-02  -5.6399955e-03   2.7896749e-07
   4.4800288e-02  -4.2348741e-03   2.7704126e-07
   4.4911203e-02  -2.8255734e-03   2.7566042e-07
   4.4977795e-02  -1.4134842e-03   2.7482993e-07
   4.5000000e-02   0.0000000e+00   2.7455277e-07
   5.0000000e-02   0.0000000e+00   3.2479555e-07
   4.9975328e-02   1.5705380e-03   3.2513825e-07
   4.9901336e-02   3.1395260e-03   3.2616516e-07
   4.9778098e-02   4.7054157e-03   3.2787268e-07
   4.9605735e-02   6.2666617e-03   3.3025484e-07
   4.9384417e-02   7.8217233e-03   3.3330328e-07
   4.9114363e-02   9.3690657e-03   3.3700730e-07
   4.8795838e-02   1.0907162e-02   3.4135385e-07
   4.8429158e-02   1.2434494e-02   3.4632758e-07
   4.8014684e-02   1.3949555e-02   3.5191087e-07
   4.7552826e-02   1.5450850e-02   3.5808384e-07
   4.7044038e-02   1.6936896e-02   3.6482446e-07
   4.6488824e-02   1.8406228e-02   3.7210851e-07
   4.5887731e-02   1.9857395e-02   3.7990974e-07
   4.5241353e-02   2.1288965e-02   3.8819984e-07
   4.4550326e-02   2.2699525e-02   3.9694859e-07
   4.3815334e-02   2.4087684e-02   4.0612389e-07
   4.3037101e-02   2.5452071e-02   4.1569186e-07
   4.2216396e-02   2.6791340e-02   4.2561695e-07
   4.1354029e-02   2.8104169e-02   4.3586203e-07
   4.0450850e-02   2.9389263e-02   4.4638854e-07
   3.9507751e-02   3.0645353e-02   4.5715653e-07
   3.8525662e-02   3.1871199e-02   4.6812488e-07
   3.7505553e-02   3.3065593e-02   4.7925140e-07
   3.6448431e-02   3.4227355e-02   4.9049298e-07
   3.5355339e-02   3.5355339e-02   5.0180574e-07
   3.4227355e-02   3.6448431e-02   5.1314522e-07
   3.3065593e-02   3.7505553e-02   5.2446652e-07
   3.1871199e-02   3.8525662e-02   5.3572451e-07
   3.0645353e-02   3.9507751e-02   5.4687399e-07
   2.9389263e-02   4.0450850e-02   5.5786988e-07
   2.8104169e-02   4.1354029e-02   5.6866746e-07
   2.6791340e-02   4.2216396e-02   5.7922251e-07
   2.5452071e-02   4.3037101e-02   5.8949152e-07
   2.4087684e-02   4.3815334e-02   5.9943193e-07
   2.2699525e-02   4.4550326e-02   6.0900230e-07
   2.1288965e-02   4.5241353e-02   6.1816252e-07
   1.9857395e-02   4.5887731e-02   6.2687397e-07
   1.8406228e-02   4.6488824e-02   6.3509979e-07
   1.6936896e-02   4.7044038e-02   6.4280498e-07
   1.5450850e-02   4.7552826e-02   6.4995662e-07
   1.3949555e-02   4.8014684e-02   6.5652406e-07
   1.2434494e-02   4.8429158e-02   6.6247904e-07
   1.0907162e-02   4.8795838e-02   6.6779585e-07
   9.3690657e-03   4.9114363e-02   6.7245147e-07
   7.8217233e-03   4.9384417e-02   6.7642569e-07
   6.2666617e-03   4.9605735e-02   6.7970124e-07
   4.7054157e-03   4.9778098e-02   6.8226383e-07
   3.1395260e-03   4.9901336e-02   6.8410230e-07
   1.5705380e-03   4.9975328e-02   6.8520860e-07
   3.0616170e-18   5.0000000e-02   6.8557790e-07
  -1.5705380e-03   4.9975328e-02   6.8520860e-07
  -3.1395260e-03   4.9901336e-02   6.8410230e-07
  -4.7054157e-03   4.9778098e-02   6.8226383e-07
  -6.2666617e-03   4.9605735e-02   6.7970124e-07
  -7.8217233e-03   4.9384417e-02   6.7642569e-07
  -9.3690657e-03   4.9114363e-02   6.7245147e-07
  -1.0907162e-02   4.8795838e-02   6.6779585e-07
  -1.2434494e-02   4.8429158e-02   6.6247904e-07
  -1.3949555e-02   4.8014684e-02   6.5652406e-07
  -1.5450850e-02   4.7552826e-02   6.4995662e-07
  -1.6936896e-02   4.7044038e-02   6.4280497e-07
  -1.8406228e-02   4.6488824e-02   6.3509979e-07
  -1.9857395e-02   4.5887731e-02   6.2687397e-07
  -2.1288965e-02   4.5241353e-02   6.1816252e-07
  -2.2699525e-02   4.4550326e-02   6.0900230e-07
  -2.4087684e-02   4.3815334e-02   5.9943193e-07
  -2.5452071e-02   4.3037101e-02   5.8949152e-07
  -2.6791340e-02   4.2216396e-02   5.7922250e-07
  -2.8104169e-02   4.1354029e-02   5.6866746e-07
  -2.9389263e-02   4.0450850e-02   5.5786988e-07
  -3.0645353e-02   3.9507751e-02   5.4687398e-07
  -3.1871199e-02   3.8525662e-02   5.3572451e-07
  -3.3065593e-02   3.7505553e-02   5.2446652e-07
  -3.4227355e-02   3.6448431e-02   5.1314522e-07
  -3.5355339e-02   3.5355339e-02   5.0180574e-07
  -3.6448431e-02   3.4227355e-02   4.9049298e-07
  -3.7505553e-02   3.3065593e-02   4.7925140e-07
  -3.8525662e-02   3.1871199e-02   4.6812488e-07
  -3.9507751e-02   3.0645353e-02   4.5715652e-07
  -4.0450850e-02   2.9389263e-02   4.4638853e-07
  -4.1354029e-02   2.8104169e-02   4.3586203e-07
  -4.2216396e-02   2.6791340e-02   4.2561694e-07
  -4.3037101e-02   2.5452071e-02   4.1569185e-07
  -4.3815334e-02   2.4087684e-02   4.0612388e-07
  -4.4550326e-02   2.2699525e-02   3.9694859e-07
  -4.5241353e-02   2.1288965e-02   3.8819984e-07
  -4.5887731e-02   1.9857395e-02   3.7990973e-07
  -4.6488824e-02   1.8406228e-02   3.7210851e-07
  -4.7044038e-02   1.6936896e-02   3.6482445e-07
  -4.7552826e-02   1.5450850e-02   3.5808384e-07
  -4.8014684e-02   1.3949555e-02   3.5191087e-07
  -4.8429158e-02   1.2434494e-02   3.4632758e-07
  -4.8795838e-02   1.0907162e-02   3.4135385e-07
  -4.9114363e-02   9.3690657e-03   3.3700730e-07
  -4.9384417e-02   7.8217233e-03   3.3330328e-07
  -4.9605735e-02   6.2666617e-03   3.3025484e-07
  -4.9778098e-02   4.7054157e-03   3.2787268e-07
  -4.9901336e-02   3.1395260e-03   3.2616515e-07
  -4.9975328e-02   1.5705380e-03   3.2513825e-07
  -5.0000000e-02   6.1232340e-18   3.2479554e-07
  -4.9975328e-02  -1.5705380e-03   3.2513825e-07
  -4.9901336e-02  -3.1395260e-03   3.2616515e-07
  -4.9778098e-02  -4.7054157e-03   3.2787268e-07
  -4.9605735e-02  -6.2666617e-03   3.3025483e-07
  -4.9384417e-02  -7.8217233e-03   3.3330328e-07
  -4.9114363e-02  -9.3690657e-03   3.3700730e-07
  -4.8795838e-02  -1.0907162e-02   3.4135385e-07
  -4.8429158e-02  -1.2434494e-02   3.4632758e-07
  -4.8014684e-02  -1.3949555e-02   3.5191086e-07
  -4.7552826e-02  -1.5450850e-02   3.5808384e-07
  -4.7044038e-02  -1.6936896e-02   3.6482445e-07
  -4.6488824e-02  -1.8406228e-02   3.7210851e-07
  -4.5887731e-02  -1.9857395e-02   3.7990973e-07
  -4.5241353e-02  -2.1288965e-02   3.8819984e-07
  -4.4550326e-02  -2.2699525e-02   3.9694859e-07
  -4.3815334e-02  -2.4087684e-02   4.0612388e-07
  -4.3037101e-02  -2.5452071e-02   4.1569185e-07
  -4.2216396e-02  -2.6791340e-02   4.2561694e-07
  -4.1354029e-02  -2.8104169e-02   4.3586203e-07
  -4.0450850e-02  -2.9389263e-02   4.4638853e-07
  -3.9507751e-02  -3.0645353e-02   4.5715652e-07
  -3.8525662e-02  -3.1871199e-02   4.6812487e-07
  -3.7505553e-02  -3.3065593e-02   4.7925140e-07
  -3.6448431e-02  -3.4227355e-02   4.9049298e-07
  -3.5355339e-02  -3.5355339e-02   5.0180574e-07
  -3.4227355e-02  -3.6448431e-02   5.1314522e-07
  -3.3065593e-02  -3.7505553e-02   5.2446652e-07
  -3.1871199e-02  -3.8525662e-02   5.3572450e-07
  -3.0645353e-02  -3.9507751e-02   5.4687398e-07
  -2.9389263e-02  -4.0450850e-02   5.5786988e-07
  -2.8104169e-02  -4.1354029e-02   5.6866746e-07
  -2.6791340e-02  -4.2216396e-02   5.7922250e-07
  -2.5452071e-02  -4.3037101e-02   5.8949151e-07
  -2.4087684e-02  -4.3815334e-02   5.9943193e-07
  -2.2699525e-02  -4.4550326e-02   6.0900230e-07
  -2.1288965e-02  -4.5241353e-02   6.1816251e-07
  -1.9857395e-02  -4.5887731e-02   6.2687397e-07
  -1.8406228e-02  -4.6488824e-02   6.3509978e-07
  -1.6936896e-02  -4.7044038e-02   6.4280497e-07
  -1.5450850e-02  -4.7552826e-02   6.4995662e-07
  -1.3949555e-02  -4.8014684e-02   6.5652406e-07
  -1.2434494e-02  -4.8429158e-02   6.6247904e-07
  -1.0907162e-02  -4.8795838e-02   6.6779584e-07
  -9.3690657e-03  -4.9114363e-02   6.7245146e-07
  -7.8217233e-03  -4.9384417e-02   6.7642568e-07
  -6.2666617e-03  -4.9605735e-02   6.7970123e-07
  -4.7054157e-03  -4.9778098e-02   6.8226382e-07
  -3.1395260e-03  -4.9901336e-02   6.8410229e-07
  -1.5705380e-03  -4.9975328e-02   6.8520859e-07
  -9.1848510e-18  -5.0000000e-02   6.8557790e-07
   1.5705380e-03  -4.9975328e-02   6.8520859e-07
   3.1395260e-03  -4.9901336e-02   6.8410229e-07
   4.7054157e-03  -4.9778098e-02   6.8226382e-07
   6.2666617e-03  -4.9605735e-02   6.7970123e-07
   7.8217233e-03  -4.9384417e-02   6.7642568e-07
   9.3690657e-03  -4.9114363e-02   6.7245146e-07
   1.0907162e-02  -4.8795838e-02   6.6779584e-07
   1.2434494e-02  -4.8429158e-02   6.6247904e-07
   1.3949555e-02  -4.8014684e-02   6.5652406e-07
   1.5450850e-02  -4.7552826e-02   6.4995662e-07
   1.6936896e-02  -4.7044038e-02   6.4280497e-07
   1.8406228e-02  -4.6488824e-02   6.3509978e-07
   1.9857395e-02  -4.5887731e-02   6.2687397e-07
   2.1288965e-02  -4.5241353e-02   6.1816251e-07
   2.2699525e-02  -4.4550326e-02   6.0900230e-07
   2.4087684e-02  -4.3815334e-02   5.9943193e-07
   2.5452071e-02  -4.3037101e-02   5.8949151e-07
   2.6791340e-02  -4.2216396e-02   5.7922250e-07
   2.8104169e-02  -4.1354029e-02   5.6866746e-07
   2.9389263e-02  -4.0450850e-02   5.5786988e-07
   3.0645353e-02  -3.9507751e-02   5.4687398e-07
   3.1871199e-02  -3.8525662e-02   5.3572450e-07
   3.3065593e-02  -3.7505553e-02   5.2446652e-07
   3.4227355e-02  -3.6448431e-02   5.1314522e-07
   3.5355339e-02  -3.5355339e-02   5.0180574e-07
   3.6448431e-02  -3.4227355e-02   4.9049298e-07
   3.7505553e-02  -3.3065593e-02   4.7925140e-07
   3.8525662e-02  -3.1871199e-02   4.6812488e-07
   3.9507751e-02  -3.0645353e-02   4.5715652e-07
   4.0450850e-02  -2.9389263e-02   4.4638853e-07
   4.1354029e-02  -2.8104169e-02   4.3586203e-07
   4.2216396e-02  -2.6791340e-02   4.2561694e-07
   4.3037101e-02  -2.5452071e-02   4.1569185e-07
   4.3815334e-02  -2.4087684e-02   4.0612388e-07
   4.4550326e-02  -2.2699525e-02   3.9694859e-07
   4.5241353e-02  -2.1288965e-02   3.8819984e-07
   4.5887731e-02  -1.9857395e-02   3.7990973e-07
   4.6488824e-02  -1.8406228e-02   3.7210851e-07
   4.7044038e-02  -1.6936896e-02   3.6482445e-07
   4.7552826e-02  -1.5450850e-02   3.5808384e-07
   4.8014684e-02  -1.3949555e-02   3.5191087e-07
   4.8429158e-02  -1.2434494e-02   3.4632758e-07
   4.8795838e-02  -1.0907162e-02   3.4135385e-07
   4.9114363e-02  -9.3690657e-03   3.3700730e-07
   4.9384417e-02  -7.8217233e-03   3.3330328e-07
   4.9605735e-02  -6.2666617e-03   3.3025484e-07
   4.9778098e-02  -4.7054157e-03   3.2787268e-07
   4.9901336e-02  -3.1395260e-03   3.2616516e-07
   4.9975328e-02  -1.5705380e-03   3.2513825e-07
   5.0000000e-02   0.0000000e+00   3.2479555e-07

